Drell-Yan Lepton-Pair-Jet Correlation in pA collisions

In this paper, we numerically study the forward correlations between the lepton-pair and associated hadrons in Drell-Yan process in pA collisions. Using the present knowledge of the dipole gluon distribution from the modified Golec-Biernat-W\"{u}sthoff model and from the solution of the Balitsky-Kovchegov evolution equation, we are able to compute and predict the forward correlations between the lepton-pair and associated hadron in Drell-Yan process at RHIC and LHC. Similar to the forward dihadron correlation in d-Au collisions measured at RHIC, the Drell-Yan type correlation also implies a strong suppression of the away side hadron at forward rapidity due to the strong interaction between the forward quark from the projectile proton and the gluon density from the target nucleus. Another feature of this process is that the correlation contains a double-peak structure in the away side, which makes it a unique observable.

==> datafiles/Fg/BK-Pb85-000.dat <==
1.20226e-08 0.172877
1.31826e-08 0.172845
1.44544e-08 0.172868
1.58489e-08 0.172834
1.7378e-08 0.172857
1.90546e-08 0.172857
2.0893e-08 0.172849
2.29087e-08 0.172845
2.51189e-08 0.172858
2.75423e-08 0.17286
3.01995e-08 0.172852
3.31131e-08 0.172857
3.63078e-08 0.172847
3.98107e-08 0.172857
4.36516e-08 0.172857
4.7863e-08 0.172849
5.24807e-08 0.172855
5.7544e-08 0.17285
6.30957e-08 0.172857
6.91831e-08 0.17285
7.58578e-08 0.172852
8.31764e-08 0.172849
9.12011e-08 0.172855
1e-07 0.172852
1.09648e-07 0.172852
1.20226e-07 0.172853
1.31826e-07 0.172852
1.44544e-07 0.172853
1.58489e-07 0.172852
1.7378e-07 0.172853
1.90546e-07 0.172853
2.0893e-07 0.172852
2.29087e-07 0.172852
2.51189e-07 0.172853
2.75423e-07 0.172852
3.01995e-07 0.172852
3.31131e-07 0.172853
3.63078e-07 0.172852
3.98107e-07 0.172853
4.36516e-07 0.172852
4.7863e-07 0.172853
5.24807e-07 0.172852
5.7544e-07 0.172852
6.30957e-07 0.172852
6.91831e-07 0.172852
7.58578e-07 0.172852
8.31764e-07 0.172852
9.12011e-07 0.172852
1e-06 0.172852
1.09648e-06 0.172852
1.20226e-06 0.172852
1.31826e-06 0.172852
1.44544e-06 0.172852
1.58489e-06 0.172852
1.7378e-06 0.172852
1.90546e-06 0.172852
2.0893e-06 0.172853
2.29087e-06 0.172844
2.51189e-06 0.17286
2.75423e-06 0.172852
3.01995e-06 0.172852
3.31131e-06 0.172852
3.63078e-06 0.172852
3.98107e-06 0.172852
4.36516e-06 0.172852
4.7863e-06 0.172852
5.24807e-06 0.172852
5.7544e-06 0.172852
6.30957e-06 0.172852
6.91831e-06 0.172852
7.58578e-06 0.172852
8.31764e-06 0.172852
9.12011e-06 0.172852
1e-05 0.172852
1.09648e-05 0.172852
1.20226e-05 0.172852
1.31826e-05 0.172852
1.44544e-05 0.172852
1.58489e-05 0.17285
1.7378e-05 0.17285
1.90546e-05 0.17285
2.0893e-05 0.17285
2.29087e-05 0.17285
2.51189e-05 0.17285
2.75423e-05 0.17285
3.01995e-05 0.17285
3.31131e-05 0.172849
3.63078e-05 0.172849
3.98107e-05 0.172849
4.36516e-05 0.172849
4.7863e-05 0.172849
5.24807e-05 0.172847
5.7544e-05 0.172847
6.30957e-05 0.172847
6.91831e-05 0.172845
7.58578e-05 0.172845
8.31764e-05 0.172844
9.12011e-05 0.172844
0.0001 0.172842
0.000109648 0.172842
0.000120226 0.172841
0.000131826 0.172841
0.000144544 0.172839
0.000158489 0.172837
0.00017378 0.172836
0.000190546 0.172834
0.00020893 0.172833
0.000229087 0.172831
0.000251189 0.17283
0.000275423 0.172826
0.000301995 0.172825
0.000331131 0.172822
0.000363078 0.172818
0.000398107 0.172815
0.000436516 0.172812
0.00047863 0.172807
0.000524807 0.172802
0.00057544 0.172798
0.000630957 0.172793
0.000691831 0.172788
0.000758578 0.172782
0.000831764 0.172774
0.000912011 0.172767
0.001 0.172758
0.00109648 0.17275
0.00120226 0.172739
0.00131826 0.172729
0.00144544 0.172717
0.00158489 0.172704
0.0017378 0.172689
0.00190546 0.172674
0.0020893 0.172656
0.00229087 0.172637
0.00251189 0.172616
0.00275423 0.172599
0.00301995 0.172567
0.00331131 0.172541
0.00363078 0.172511
0.00398107 0.172479
0.00436516 0.172443
0.0047863 0.172403
0.00524807 0.17236
0.0057544 0.172314
0.00630957 0.172261
0.00691831 0.172204
0.00758578 0.172142
0.00831764 0.172074
0.00912011 0.171999
0.01 0.171916
0.0109648 0.171827
0.0120226 0.171728
0.0131826 0.17162
0.0144544 0.171501
0.0158489 0.171372
0.017378 0.171228
0.0190546 0.171072
0.020893 0.170902
0.0229087 0.170716
0.0251189 0.170511
0.0275423 0.170286
0.0301995 0.170041
0.0331131 0.169771
0.0363078 0.169479
0.0398107 0.169156
0.0436516 0.168803
0.047863 0.168418
0.0524807 0.167996
0.057544 0.167534
0.0630957 0.16703
0.0691831 0.166479
0.0758578 0.165876
0.0831764 0.165219
0.0912011 0.164501
0.1 0.163716
0.109648 0.16286
0.120226 0.161929
0.131826 0.16091
0.144544 0.159804
0.158489 0.158598
0.17378 0.157287
0.190546 0.155861
0.20893 0.154313
0.229087 0.152633
0.251189 0.150812
0.275423 0.14884
0.301995 0.146709
0.331131 0.144405
0.363078 0.141922
0.398107 0.139248
0.436516 0.136374
0.47863 0.133291
0.524807 0.129989
0.57544 0.126464
0.630957 0.122708
0.691831 0.118718
0.758578 0.114492
0.831764 0.110031
0.912011 0.10534
1 0.100425
1.09648 0.0952986
1.20226 0.0899786
1.31826 0.0844857
1.44544 0.0788477
1.58489 0.0730972
1.7378 0.0672722
1.90546 0.061419
2.0893 0.0555833
2.29087 0.0498201
2.51189 0.0441856
2.75423 0.0387372
3.01995 0.033532
3.31131 0.0286251
3.63078 0.024066
3.98107 0.0198972
4.36516 0.0161515
4.7863 0.0128497
5.24807 0.00999983
5.7544 0.00759602
6.30957 0.005619
6.91831 0.00403739
7.58578 0.00280991
8.31764 0.00188842
9.12011 0.00122138
10 0.00075743
10.9648 0.000448545
12.0226 0.000252525
13.1826 0.000134496
14.4544 6.74029e-05
15.8489 3.15967e-05
17.378 1.37646e-05
19.0546 5.53232e-06
20.893 2.03523e-06
22.9087 6.79237e-07
25.1189 2.03621e-07
27.5423 5.42196e-08
30.1995 1.26604e-08
33.1131 2.55382e-09
36.3078 4.37014e-10
39.8107 6.19805e-11
43.6516 7.04961e-12
47.863 6.08398e-13
52.4807 3.50343e-14
57.544 6.72657e-16
63.0957 -9.98409e-17
69.1831 -1.23137e-17
75.8578 -7.51894e-19
83.1764 -2.93426e-20
91.2011 -7.65895e-22
100 -1.33781e-23
109.648 -1.53763e-25
120.226 -1.13255e-27
131.826 -5.17063e-30
144.544 -1.4069e-32
158.489 -2.18131e-35
173.78 -1.83198e-38
190.546 -7.87548e-42
208.93 -1.62728e-45
229.087 -1.50746e-49
251.189 -5.79811e-54
275.423 -8.50955e-59
301.995 -4.34327e-64
331.131 -6.96301e-70
363.078 -3.13578e-76
398.107 -3.50972e-83
436.516 -8.53583e-91
478.63 -3.89325e-99
524.807 -2.83363e-108
575.44 -2.75706e-118
630.957 -2.9533e-129
691.831 -2.81502e-141
758.578 -1.89062e-154
831.764 -6.92665e-169
912.011 -1.04562e-184
1000 -4.78113e-202
1096.48 0
1202.26 0
1318.26 0
1445.44 0
1584.89 0
1737.8 0
1905.46 0
2089.3 0
2290.87 0
2511.89 0
2754.23 0
3019.95 0
3311.31 0
3630.78 0
3981.07 0
4365.16 0
4786.3 0
5248.07 0
5754.4 0
6309.57 0
6918.31 0
7585.78 0
8317.64 0
9120.11 0
10000 0
10964.8 0
12022.6 0
13182.6 0
14454.4 0
15848.9 0
17378 0
19054.6 0
20893 0
22908.7 0
25118.9 0
27542.3 0
30199.5 0
33113.1 0
36307.8 0
39810.7 0
43651.6 0
47863 0
52480.7 0
57544 0
63095.7 0
69183.1 0
75857.8 0
83176.4 0
91201.1 0
100000 0
109648 0
120226 0
131826 0
144544 0
158489 0
173780 0
190546 0
208930 0
229087 0
251189 0
275423 0
301995 0
331131 0
363078 0
398107 0
436516 0
478630 0
524807 0
575440 0
630957 0
691831 0
758578 0
831764 0
912011 0
1e+06 0
1.09648e+06 0
1.20226e+06 0
1.31826e+06 0
1.44544e+06 0
1.58489e+06 0
1.7378e+06 0
1.90546e+06 0
2.0893e+06 0
2.29087e+06 0
2.51189e+06 0
2.75423e+06 0
3.01995e+06 0
3.31131e+06 0
3.63078e+06 0
3.98107e+06 0
4.36516e+06 0
4.7863e+06 0
5.24807e+06 0
5.7544e+06 0
6.30957e+06 0
6.91831e+06 0
7.58578e+06 0
8.31764e+06 0
9.12011e+06 0
1e+07 0
1.09648e+07 0
1.20226e+07 0
1.31826e+07 0
1.44544e+07 0
1.58489e+07 0
1.7378e+07 0
1.90546e+07 0
2.0893e+07 0
2.29087e+07 0
2.51189e+07 0
2.75423e+07 0
3.01995e+07 0
3.31131e+07 0
3.63078e+07 0
3.98107e+07 0
4.36516e+07 0
4.7863e+07 0
5.24807e+07 0
5.7544e+07 0
6.30957e+07 0
6.91831e+07 0
7.58578e+07 0
8.31764e+07 0


==> datafiles/Fg/BK-Pb85-001.dat <==
1.20226e-08 -635670
1.31826e-08 -566967
1.44544e-08 -503896
1.58489e-08 -446255
1.7378e-08 -393818
1.90546e-08 -346339
2.0893e-08 -303547
2.29087e-08 -265157
2.51189e-08 -230870
2.75423e-08 -200384
3.01995e-08 -173395
3.31131e-08 -149597
3.63078e-08 -128701
3.98107e-08 -110423
4.36516e-08 -94494.4
4.7863e-08 -80661.5
5.24807e-08 -68689.2
5.7544e-08 -58360.5
6.30957e-08 -49476.7
6.91831e-08 -41857.4
7.58578e-08 -35340.5
8.31764e-08 -29780.8
9.12011e-08 -25048.9
1e-07 -21030.9
1.09648e-07 -17626.3
1.20226e-07 -14747.4
1.31826e-07 -12317.7
1.44544e-07 -10270.9
1.58489e-07 -8549.71
1.7378e-07 -7104.68
1.90546e-07 -5893.48
2.0893e-07 -4879.87
2.29087e-07 -4032.89
2.51189e-07 -3326.21
2.75423e-07 -2737.48
3.01995e-07 -2247.75
3.31131e-07 -1840.96
3.63078e-07 -1503.59
3.98107e-07 -1224.25
4.36516e-07 -993.329
4.7863e-07 -802.773
5.24807e-07 -645.819
5.7544e-07 -516.8
6.30957e-07 -410.978
6.91831e-07 -324.386
7.58578e-07 -253.723
8.31764e-07 -196.227
9.12011e-07 -149.603
1e-06 -111.94
1.09648e-06 -81.6505
1.20226e-06 -57.4164
1.31826e-06 -38.1455
1.44544e-06 -22.9325
1.58489e-06 -11.0293
1.7378e-06 -1.81757
1.90546e-06 5.21244
2.0893e-06 10.4806
2.29087e-06 14.3323
2.51189e-06 17.0507
2.75423e-06 18.868
3.01995e-06 19.9738
3.31131e-06 20.5227
3.63078e-06 20.6405
3.98107e-06 20.4291
4.36516e-06 19.9706
4.7863e-06 19.3313
5.24807e-06 18.564
5.7544e-06 17.7108
6.30957e-06 16.8049
6.91831e-06 15.8722
7.58578e-06 14.933
8.31764e-06 14.0027
9.12011e-06 13.0927
1e-05 12.2117
1.09648e-05 11.3655
1.20226e-05 10.5583
1.31826e-05 9.7926
1.44544e-05 9.0696
1.58489e-05 8.38973
1.7378e-05 7.7526
1.90546e-05 7.15728
2.0893e-05 6.6025
2.29087e-05 6.08663
2.51189e-05 5.60792
2.75423e-05 5.16448
3.01995e-05 4.75432
3.31131e-05 4.37549
3.63078e-05 4.02602
3.98107e-05 3.70397
4.36516e-05 3.40749
4.7863e-05 3.13478
5.24807e-05 2.88414
5.7544e-05 2.65396
6.30957e-05 2.44266
6.91831e-05 2.24884
7.58578e-05 2.07115
8.31764e-05 1.90828
9.12011e-05 1.75911
0.0001 1.62251
0.000109648 1.49745
0.000120226 1.38302
0.000131826 1.27834
0.000144544 1.18259
0.000158489 1.09504
0.00017378 1.015
0.000190546 0.941838
0.00020893 0.87498
0.000229087 0.81389
0.000251189 0.758077
0.000275423 0.707094
0.000301995 0.660526
0.000331131 0.617997
0.000363078 0.579158
0.000398107 0.543696
0.000436516 0.511315
0.00047863 0.481754
0.000524807 0.454765
0.00057544 0.430127
0.000630957 0.407639
0.000691831 0.387109
0.000758578 0.368372
0.000831764 0.351269
0.000912011 0.335659
0.001 0.32141
0.00109648 0.308407
0.00120226 0.296537
0.00131826 0.285705
0.00144544 0.275819
0.00158489 0.266793
0.0017378 0.258557
0.00190546 0.251037
0.0020893 0.244172
0.00229087 0.237906
0.00251189 0.232183
0.00275423 0.226963
0.00301995 0.222185
0.00331131 0.217829
0.00363078 0.213845
0.00398107 0.210205
0.00436516 0.206879
0.0047863 0.203836
0.00524807 0.201052
0.0057544 0.198504
0.00630957 0.19617
0.00691831 0.194029
0.00758578 0.192067
0.00831764 0.190263
0.00912011 0.188605
0.01 0.187077
0.0109648 0.185669
0.0120226 0.184365
0.0131826 0.183157
0.0144544 0.182035
0.0158489 0.180989
0.017378 0.180011
0.0190546 0.179091
0.020893 0.178222
0.0229087 0.177397
0.0251189 0.176611
0.0275423 0.175853
0.0301995 0.175123
0.0331131 0.174407
0.0363078 0.17371
0.0398107 0.173016
0.0436516 0.172323
0.047863 0.171626
0.0524807 0.170921
0.057544 0.170199
0.0630957 0.169455
0.0691831 0.168687
0.0758578 0.167885
0.0831764 0.167043
0.0912011 0.166155
0.1 0.165216
0.109648 0.164218
0.120226 0.163156
0.131826 0.162017
0.144544 0.160799
0.158489 0.159491
0.17378 0.158085
0.190546 0.156572
0.20893 0.154944
0.229087 0.153189
0.251189 0.151299
0.275423 0.149262
0.301995 0.147071
0.331131 0.144712
0.363078 0.142177
0.398107 0.139455
0.436516 0.136536
0.47863 0.133412
0.524807 0.130073
0.57544 0.126513
0.630957 0.122725
0.691831 0.118705
0.758578 0.114453
0.831764 0.109969
0.912011 0.105256
1 0.100324
1.09648 0.0951831
1.20226 0.0898516
1.31826 0.0843507
1.44544 0.0787077
1.58489 0.0729557
1.7378 0.0671322
1.90546 0.0612836
2.0893 0.0554556
2.29087 0.0497027
2.51189 0.0440807
2.75423 0.0386466
3.01995 0.0334574
3.31131 0.028567
3.63078 0.0240246
3.98107 0.0198721
4.36516 0.0161413
4.7863 0.0128529
5.24807 0.0100143
5.7544 0.00761934
6.30957 0.00564866
6.91831 0.00407094
7.58578 0.00284509
8.31764 0.00192329
9.12011 0.00125446
10 0.000787667
10.9648 0.000475345
12.0226 0.000275668
13.1826 0.00015406
14.4544 8.36728e-05
15.8489 4.4968e-05
17.378 2.46717e-05
19.0546 1.43962e-05
20.893 9.2321e-06
22.9087 6.52846e-06
25.1189 4.96707e-06
27.5423 3.94254e-06
30.1995 3.19389e-06
33.1131 2.61059e-06
36.3078 2.14231e-06
39.8107 1.76172e-06
43.6516 1.4508e-06
47.863 1.1961e-06
52.4807 9.8706e-07
57.544 8.15233e-07
63.0957 6.73811e-07
69.1831 5.57284e-07
75.8578 4.61174e-07
83.1764 3.81833e-07
91.2011 3.16289e-07
100 2.62101e-07
109.648 2.17277e-07
120.226 1.80178e-07
131.826 1.49458e-07
144.544 1.24008e-07
158.489 1.02917e-07
173.78 8.54312e-08
190.546 7.09303e-08
208.93 5.89012e-08
229.087 4.89199e-08
251.189 4.06361e-08
275.423 3.37593e-08
301.995 2.80498e-08
331.131 2.33082e-08
363.078 1.93703e-08
398.107 1.6099e-08
436.516 1.33812e-08
478.63 1.11231e-08
524.807 9.2467e-09
575.44 7.68728e-09
630.957 6.39122e-09
691.831 5.31393e-09
758.578 4.41843e-09
831.764 3.674e-09
912.011 3.05511e-09
1000 2.54056e-09
1096.48 2.11273e-09
1202.26 1.75701e-09
1318.26 1.46121e-09
1445.44 1.21524e-09
1584.89 1.0107e-09
1737.8 8.40602e-10
1905.46 6.99144e-10
2089.3 5.815e-10
2290.87 4.83659e-10
2511.89 4.02286e-10
2754.23 3.34607e-10
3019.95 2.78319e-10
3311.31 2.315e-10
3630.78 1.9256e-10
3981.07 1.60172e-10
4365.16 1.33232e-10
4786.3 1.10824e-10
5248.07 9.21851e-11
5754.4 7.66816e-11
6309.57 6.37858e-11
6918.31 5.30589e-11
7585.78 4.41362e-11
8317.64 3.67142e-11
9120.11 3.05404e-11
10000 2.54048e-11
10964.8 2.11329e-11
12022.6 1.75795e-11
13182.6 1.46234e-11
14454.4 1.21645e-11
15848.9 1.01191e-11
17378 8.41766e-12
19054.6 7.00229e-12
20893 5.82493e-12
22908.7 4.84552e-12
25118.9 4.03081e-12
27542.3 3.35308e-12
30199.5 2.7893e-12
33113.1 2.32032e-12
36307.8 1.9302e-12
39810.7 1.60567e-12
43651.6 1.3357e-12
47863 1.11112e-12
52480.7 9.24307e-13
57544 7.68901e-13
63095.7 6.39625e-13
69183.1 5.32084e-13
75857.8 4.42624e-13
83176.4 3.68205e-13
91201.1 3.06298e-13
100000 2.54801e-13
109648 2.11961e-13
120226 1.76325e-13
131826 1.46679e-13
144544 1.22018e-13
158489 1.01504e-13
173780 8.44379e-14
190546 7.02414e-14
208930 5.8432e-14
229087 4.86078e-14
251189 4.04355e-14
275423 3.36372e-14
301995 2.79818e-14
331131 2.32774e-14
363078 1.93637e-14
398107 1.61082e-14
436516 1.34e-14
478630 1.11471e-14
524807 9.27292e-15
575440 7.71389e-15
630957 6.41698e-15
691831 5.3381e-15
758578 4.44063e-15
831764 3.69403e-15
912011 3.07296e-15
1e+06 2.55631e-15
1.09648e+06 2.12653e-15
1.20226e+06 1.76901e-15
1.31826e+06 1.47159e-15
1.44544e+06 1.22418e-15
1.58489e+06 1.01836e-15
1.7378e+06 8.47145e-16
1.90546e+06 7.04717e-16
2.0893e+06 5.86235e-16
2.29087e+06 4.87673e-16
2.51189e+06 4.05683e-16
2.75423e+06 3.37475e-16
3.01995e+06 2.80737e-16
3.31131e+06 2.33538e-16
3.63078e+06 1.94274e-16
3.98107e+06 1.61611e-16
4.36516e+06 1.3444e-16
4.7863e+06 1.11837e-16
5.24807e+06 9.3034e-17
5.7544e+06 7.73924e-17
6.30957e+06 6.43807e-17
6.91831e+06 5.35566e-17
7.58578e+06 4.45522e-17
8.31764e+06 3.70618e-17
9.12011e+06 3.08307e-17
1e+07 2.56472e-17
1.09648e+07 2.13352e-17
1.20226e+07 1.77482e-17
1.31826e+07 1.47642e-17
1.44544e+07 1.22819e-17
1.58489e+07 1.0217e-17
1.7378e+07 8.49922e-18
1.90546e+07 7.07025e-18
2.0893e+07 5.88154e-18
2.29087e+07 4.89269e-18
2.51189e+07 4.07009e-18
2.75423e+07 3.38578e-18
3.01995e+07 2.81653e-18
3.31131e+07 2.34298e-18
3.63078e+07 1.94906e-18
3.98107e+07 1.62136e-18
4.36516e+07 1.34876e-18
4.7863e+07 1.12199e-18
5.24807e+07 9.33351e-19
5.7544e+07 7.76426e-19
6.30957e+07 6.45884e-19
6.91831e+07 5.3729e-19
7.58578e+07 4.46953e-19
8.31764e+07 3.71807e-19


==> datafiles/Fg/BK-Pb85-002.dat <==
1.20226e-08 -1.02515e+06
1.31826e-08 -915136
1.44544e-08 -814038
1.58489e-08 -721548
1.7378e-08 -637330
1.90546e-08 -561002
2.0893e-08 -492145
2.29087e-08 -430317
2.51189e-08 -375049
2.75423e-08 -325863
3.01995e-08 -282279
3.31131e-08 -243819
3.63078e-08 -210016
3.98107e-08 -180421
4.36516e-08 -154605
4.7863e-08 -132164
5.24807e-08 -112723
5.7544e-08 -95932.7
6.30957e-08 -81475.7
6.91831e-08 -69062.4
7.58578e-08 -58432.1
8.31764e-08 -49351.6
9.12011e-08 -41612.7
1e-07 -35031.6
1.09648e-07 -29446.8
1.20226e-07 -24716.4
1.31826e-07 -20717
1.44544e-07 -17341.5
1.58489e-07 -14496.8
1.7378e-07 -12103.2
1.90546e-07 -10092
2.0893e-07 -8404.38
2.29087e-07 -6990.07
2.51189e-07 -5806.27
2.75423e-07 -4816.59
3.01995e-07 -3990.13
3.31131e-07 -3300.75
3.63078e-07 -2726.36
3.98107e-07 -2248.29
4.36516e-07 -1850.83
4.7863e-07 -1520.76
5.24807e-07 -1246.97
5.7544e-07 -1020.14
6.30957e-07 -832.431
6.91831e-07 -677.313
7.58578e-07 -549.304
8.31764e-07 -443.824
9.12011e-07 -357.053
1e-06 -285.798
1.09648e-06 -227.401
1.20226e-06 -179.646
1.31826e-06 -140.692
1.44544e-06 -109.003
1.58489e-06 -83.3058
1.7378e-06 -62.5438
1.90546e-06 -45.8392
2.0893e-06 -32.4652
2.29087e-06 -21.8197
2.51189e-06 -13.4047
2.75423e-06 -6.80895
3.01995e-06 -1.69287
3.31131e-06 2.22343
3.63078e-06 5.17036
3.98107e-06 7.33727
4.36516e-06 8.87957
4.7863e-06 9.92455
5.24807e-06 10.5762
5.7544e-06 10.9195
6.30957e-06 11.0233
6.91831e-06 10.9435
7.58578e-06 10.7255
8.31764e-06 10.4056
9.12011e-06 10.0129
1e-05 9.5707
1.09648e-05 9.09728
1.20226e-05 8.60707
1.31826e-05 8.11128
1.44544e-05 7.61851
1.58489e-05 7.13522
1.7378e-05 6.66622
1.90546e-05 6.21492
2.0893e-05 5.78367
2.29087e-05 5.37398
2.51189e-05 4.98664
2.75423e-05 4.62196
3.01995e-05 4.27982
3.31131e-05 3.95981
3.63078e-05 3.66131
3.98107e-05 3.38351
4.36516e-05 3.12548
4.7863e-05 2.88627
5.24807e-05 2.66486
5.7544e-05 2.4602
6.30957e-05 2.27125
6.91831e-05 2.09701
7.58578e-05 1.9365
8.31764e-05 1.78876
9.12011e-05 1.65289
0.0001 1.52802
0.000109648 1.41334
0.000120226 1.30807
0.000131826 1.21149
0.000144544 1.12294
0.000158489 1.04176
0.00017378 0.967387
0.000190546 0.899265
0.00020893 0.836889
0.000229087 0.779792
0.000251189 0.727542
0.000275423 0.679735
0.000301995 0.636004
0.000331131 0.59601
0.000363078 0.559439
0.000398107 0.526005
0.000436516 0.495441
0.00047863 0.467505
0.000524807 0.441973
0.00057544 0.418643
0.000630957 0.397324
0.000691831 0.377847
0.000758578 0.360051
0.000831764 0.343795
0.000912011 0.328945
0.001 0.31538
0.00109648 0.30299
0.00120226 0.291672
0.00131826 0.281333
0.00144544 0.271891
0.00158489 0.263266
0.0017378 0.255388
0.00190546 0.248191
0.0020893 0.241616
0.00229087 0.235611
0.00251189 0.230124
0.00275423 0.225114
0.00301995 0.220523
0.00331131 0.216338
0.00363078 0.212508
0.00398107 0.209007
0.00436516 0.205803
0.0047863 0.202872
0.00524807 0.200187
0.0057544 0.197728
0.00630957 0.195474
0.00691831 0.193407
0.00758578 0.191508
0.00831764 0.189762
0.00912011 0.188156
0.01 0.186676
0.0109648 0.185307
0.0120226 0.184042
0.0131826 0.182869
0.0144544 0.181776
0.0158489 0.180757
0.017378 0.179802
0.0190546 0.178903
0.020893 0.178055
0.0229087 0.177248
0.0251189 0.176476
0.0275423 0.175733
0.0301995 0.175013
0.0331131 0.174308
0.0363078 0.173621
0.0398107 0.172933
0.0436516 0.172249
0.047863 0.171558
0.0524807 0.170856
0.057544 0.17014
0.0630957 0.1694
0.0691831 0.168634
0.0758578 0.167834
0.0831764 0.166993
0.0912011 0.166108
0.1 0.165169
0.109648 0.164173
0.120226 0.16311
0.131826 0.16197
0.144544 0.160751
0.158489 0.159443
0.17378 0.158034
0.190546 0.15652
0.20893 0.154888
0.229087 0.153131
0.251189 0.151237
0.275423 0.149197
0.301995 0.147003
0.331131 0.14464
0.363078 0.142101
0.398107 0.139374
0.436516 0.136451
0.47863 0.133323
0.524807 0.129979
0.57544 0.126414
0.630957 0.122622
0.691831 0.118598
0.758578 0.114342
0.831764 0.109855
0.912011 0.10514
1 0.100206
1.09648 0.095064
1.20226 0.0897325
1.31826 0.0842326
1.44544 0.0785921
1.58489 0.0728436
1.7378 0.0670252
1.90546 0.0611831
2.0893 0.0553628
2.29087 0.0496189
2.51189 0.044007
2.75423 0.0385839
3.01995 0.0334061
3.31131 0.0285274
3.63078 0.0239966
3.98107 0.0198551
4.36516 0.0161345
4.7863 0.012855
5.24807 0.0100239
5.7544 0.00763482
6.30957 0.00566835
6.91831 0.00409319
7.58578 0.00286842
8.31764 0.00194642
9.12011 0.0012764
10 0.000807727
10.9648 0.00049313
12.0226 0.000291034
13.1826 0.000167062
14.4544 9.44941e-05
15.8489 5.38698e-05
17.378 3.19403e-05
19.0546 2.03091e-05
20.893 1.40377e-05
22.9087 1.04377e-05
25.1189 8.1534e-06
27.5423 6.54552e-06
30.1995 5.32504e-06
33.1131 4.35892e-06
36.3078 3.57906e-06
39.8107 2.94416e-06
43.6516 2.42514e-06
47.863 1.99985e-06
52.4807 1.65069e-06
57.544 1.36362e-06
63.0957 1.1273e-06
69.1831 9.3253e-07
75.8578 7.71855e-07
83.1764 6.39189e-07
91.2011 5.29564e-07
100 4.38919e-07
109.648 3.63922e-07
120.226 3.01837e-07
131.826 2.50419e-07
144.544 2.07813e-07
158.489 1.72498e-07
173.78 1.43216e-07
190.546 1.18927e-07
208.93 9.87749e-08
229.087 8.20506e-08
251.189 6.81678e-08
275.423 5.66415e-08
301.995 4.70696e-08
331.131 3.91195e-08
363.078 3.25154e-08
398.107 2.70285e-08
436.516 2.24695e-08
478.63 1.86807e-08
524.807 1.55318e-08
575.44 1.29145e-08
630.957 1.07389e-08
691.831 8.9302e-09
758.578 7.42647e-09
831.764 6.17621e-09
912.011 5.13663e-09
1000 4.27218e-09
1096.48 3.55333e-09
1202.26 2.95551e-09
1318.26 2.45834e-09
1445.44 2.04484e-09
1584.89 1.70094e-09
1737.8 1.4149e-09
1905.46 1.17698e-09
2089.3 9.79086e-10
2290.87 8.14477e-10
2511.89 6.77553e-10
2754.23 5.63654e-10
3019.95 4.68907e-10
3311.31 3.9009e-10
3630.78 3.24525e-10
3981.07 2.69982e-10
4365.16 2.24607e-10
4786.3 1.86861e-10
5248.07 1.55458e-10
5754.4 1.29334e-10
6309.57 1.076e-10
6918.31 8.95189e-11
7585.78 7.44766e-11
8317.64 6.19622e-11
9120.11 5.15508e-11
10000 4.28888e-11
10964.8 3.56825e-11
12022.6 2.9687e-11
13182.6 2.46991e-11
14454.4 2.05491e-11
15848.9 1.70966e-11
17378 1.42241e-11
19054.6 1.18343e-11
20893 9.84599e-12
22908.7 8.19177e-12
25118.9 6.81548e-12
27542.3 5.67042e-12
30199.5 4.71775e-12
33113.1 3.92514e-12
36307.8 3.2657e-12
39810.7 2.71705e-12
43651.6 2.26057e-12
47863 1.88078e-12
52480.7 1.56481e-12
57544 1.30192e-12
63095.7 1.08319e-12
69183.1 9.01213e-13
75857.8 7.49809e-13
83176.4 6.2384e-13
91201.1 5.19035e-13
100000 4.31837e-13
109648 3.59288e-13
120226 2.98928e-13
131826 2.48708e-13
144544 2.06925e-13
158489 1.72161e-13
173780 1.43238e-13
190546 1.19175e-13
208930 9.91534e-14
229087 8.24957e-14
251189 6.86365e-14
275423 5.71056e-14
301995 4.75119e-14
331131 3.95299e-14
363078 3.28891e-14
398107 2.73637e-14
436516 2.27666e-14
478630 1.89418e-14
524807 1.57597e-14
575440 1.31121e-14
630957 1.09093e-14
691831 9.07653e-15
758578 7.55168e-15
831764 6.28301e-15
912011 5.22748e-15
1e+06 4.34927e-15
1.09648e+06 3.61859e-15
1.20226e+06 3.01069e-15
1.31826e+06 2.50489e-15
1.44544e+06 2.08407e-15
1.58489e+06 1.73395e-15
1.7378e+06 1.44265e-15
1.90546e+06 1.20029e-15
2.0893e+06 9.98642e-16
2.29087e+06 8.3087e-16
2.51189e+06 6.91286e-16
2.75423e+06 5.75151e-16
3.01995e+06 4.78526e-16
3.31131e+06 3.98134e-16
3.63078e+06 3.31248e-16
3.98107e+06 2.75599e-16
4.36516e+06 2.29299e-16
4.7863e+06 1.90777e-16
5.24807e+06 1.58726e-16
5.7544e+06 1.32061e-16
6.30957e+06 1.09875e-16
6.91831e+06 9.14156e-17
7.58578e+06 7.60579e-17
8.31764e+06 6.32802e-17
9.12011e+06 5.26491e-17
1e+07 4.38041e-17
1.09648e+07 3.64449e-17
1.20226e+07 3.03222e-17
1.31826e+07 2.5228e-17
1.44544e+07 2.09897e-17
1.58489e+07 1.74634e-17
1.7378e+07 1.45295e-17
1.90546e+07 1.20885e-17
2.0893e+07 1.00576e-17
2.29087e+07 8.36787e-18
2.51189e+07 6.96204e-18
2.75423e+07 5.79238e-18
3.01995e+07 4.81923e-18
3.31131e+07 4.00957e-18
3.63078e+07 3.33594e-18
3.98107e+07 2.77547e-18
4.36516e+07 2.30918e-18
4.7863e+07 1.92121e-18
5.24807e+07 1.59844e-18
5.7544e+07 1.32988e-18
6.30957e+07 1.10645e-18
6.91831e+07 9.20557e-19
7.58578e+07 7.65892e-19
8.31764e+07 6.37215e-19


==> datafiles/Fg/BK-Pb85-005.dat <==
1.20226e-08 -2.039e+06
1.31826e-08 -1.82345e+06
1.44544e-08 -1.62488e+06
1.58489e-08 -1.44275e+06
1.7378e-08 -1.27652e+06
1.90546e-08 -1.12552e+06
2.0893e-08 -989017
2.29087e-08 -866196
2.51189e-08 -756194
2.75423e-08 -658115
3.01995e-08 -571048
3.31131e-08 -494079
3.63078e-08 -426316
3.98107e-08 -366886
4.36516e-08 -314958
4.7863e-08 -269744
5.24807e-08 -230509
5.7544e-08 -196567
6.30957e-08 -167294
6.91831e-08 -142115
7.58578e-08 -120517
8.31764e-08 -102035
9.12011e-08 -86254.7
1e-07 -72811
1.09648e-07 -61380.3
1.20226e-07 -51679.2
1.31826e-07 -43460.1
1.44544e-07 -36507.9
1.58489e-07 -30635.7
1.7378e-07 -25682.8
1.90546e-07 -21510.6
2.0893e-07 -18000.1
2.29087e-07 -15049.7
2.51189e-07 -12572.6
2.75423e-07 -10494.8
3.01995e-07 -8753.62
3.31131e-07 -7295.69
3.63078e-07 -6075.96
3.98107e-07 -5056.27
4.36516e-07 -4204.44
4.7863e-07 -3493.32
5.24807e-07 -2900.11
5.7544e-07 -2405.56
6.30957e-07 -1993.53
6.91831e-07 -1650.5
7.58578e-07 -1365.08
8.31764e-07 -1127.76
9.12011e-07 -930.576
1e-06 -766.848
1.09648e-06 -631.006
1.20226e-06 -518.387
1.31826e-06 -425.096
1.44544e-06 -347.889
1.58489e-06 -284.052
1.7378e-06 -231.325
1.90546e-06 -187.827
2.0893e-06 -151.984
2.29087e-06 -122.491
2.51189e-06 -98.2621
2.75423e-06 -78.3908
3.01995e-06 -62.1257
3.31131e-06 -48.8413
3.63078e-06 -38.0186
3.98107e-06 -29.2267
4.36516e-06 -22.1079
4.7863e-06 -16.3657
5.24807e-06 -11.7548
5.7544e-06 -8.07145
6.30957e-06 -5.14761
6.91831e-06 -2.84423
7.58578e-06 -1.04645
8.31764e-06 0.34044
9.12011e-06 1.39448
1e-05 2.1799
1.09648e-05 2.74943
1.20226e-05 3.14641
1.31826e-05 3.40623
1.44544e-05 3.55789
1.58489e-05 3.62498
1.7378e-05 3.6267
1.90546e-05 3.5786
2.0893e-05 3.49323
2.29087e-05 3.38071
2.51189e-05 3.24912
2.75423e-05 3.10489
3.01995e-05 2.95307
3.31131e-05 2.79769
3.63078e-05 2.64178
3.98107e-05 2.4877
4.36516e-05 2.33724
4.7863e-05 2.19169
5.24807e-05 2.05194
5.7544e-05 1.91861
6.30957e-05 1.7921
6.91831e-05 1.67258
7.58578e-05 1.56009
8.31764e-05 1.45457
9.12011e-05 1.35587
0.0001 1.26377
0.000109648 1.17802
0.000120226 1.09833
0.000131826 1.0244
0.000144544 0.955907
0.000158489 0.892541
0.00017378 0.833986
0.000190546 0.779932
0.00020893 0.730079
0.000229087 0.68414
0.000251189 0.641838
0.000275423 0.602912
0.000301995 0.567114
0.000331131 0.53421
0.000363078 0.503982
0.000398107 0.476222
0.000436516 0.450741
0.00047863 0.42736
0.000524807 0.405912
0.00057544 0.386242
0.000630957 0.36821
0.000691831 0.35168
0.000758578 0.336533
0.000831764 0.322655
0.000912011 0.30994
0.001 0.298295
0.00109648 0.28763
0.00120226 0.277862
0.00131826 0.268918
0.00144544 0.260729
0.00158489 0.253231
0.0017378 0.246367
0.00190546 0.240082
0.0020893 0.234329
0.00229087 0.229061
0.00251189 0.224237
0.00275423 0.219823
0.00301995 0.215771
0.00331131 0.212068
0.00363078 0.208673
0.00398107 0.205561
0.00436516 0.202708
0.0047863 0.200093
0.00524807 0.197691
0.0057544 0.195488
0.00630957 0.193462
0.00691831 0.1916
0.00758578 0.189888
0.00831764 0.188307
0.00912011 0.186851
0.01 0.185503
0.0109648 0.184257
0.0120226 0.183098
0.0131826 0.182021
0.0144544 0.181015
0.0158489 0.180073
0.017378 0.179186
0.0190546 0.178351
0.020893 0.177556
0.0229087 0.176797
0.0251189 0.17607
0.0275423 0.175365
0.0301995 0.174681
0.0331131 0.174006
0.0363078 0.173344
0.0398107 0.17268
0.0436516 0.172016
0.047863 0.171343
0.0524807 0.170657
0.057544 0.169954
0.0630957 0.169225
0.0691831 0.168467
0.0758578 0.167675
0.0831764 0.166839
0.0912011 0.165957
0.1 0.165021
0.109648 0.164025
0.120226 0.162962
0.131826 0.161821
0.144544 0.1606
0.158489 0.159285
0.17378 0.157873
0.190546 0.156352
0.20893 0.154714
0.229087 0.152948
0.251189 0.151046
0.275423 0.148996
0.301995 0.14679
0.331131 0.144416
0.363078 0.141865
0.398107 0.139126
0.436516 0.13619
0.47863 0.133048
0.524807 0.129691
0.57544 0.126114
0.630957 0.122309
0.691831 0.118274
0.758578 0.114008
0.831764 0.109511
0.912011 0.104789
1 0.0998497
1.09648 0.0947059
1.20226 0.089375
1.31826 0.0838791
1.44544 0.0782461
1.58489 0.0725092
1.7378 0.0667065
1.90546 0.0608838
2.0893 0.055087
2.29087 0.04937
2.51189 0.0437883
2.75423 0.0383979
3.01995 0.0332543
3.31131 0.0284104
3.63078 0.023914
3.98107 0.0198052
4.36516 0.0161148
4.7863 0.0128619
5.24807 0.010053
5.7544 0.00768131
6.30957 0.00572724
6.91831 0.00415963
7.58578 0.00293795
8.31764 0.00201533
9.12011 0.00134175
10 0.000867504
10.9648 0.000546159
12.0226 0.000336888
13.1826 0.000205892
14.4544 0.000126851
15.8489 8.05209e-05
17.378 5.37307e-05
19.0546 3.80586e-05
20.893 2.84814e-05
22.9087 2.22018e-05
25.1189 1.77525e-05
27.5423 1.43953e-05
30.1995 1.17581e-05
33.1131 9.64113e-06
36.3078 7.92353e-06
39.8107 6.52244e-06
43.6516 5.37595e-06
47.863 4.43574e-06
52.4807 3.66338e-06
57.544 3.02795e-06
63.0957 2.50453e-06
69.1831 2.0729e-06
75.8578 1.71661e-06
83.1764 1.42226e-06
91.2011 1.17892e-06
100 9.77595e-07
109.648 8.10941e-07
120.226 6.72912e-07
131.826 5.58538e-07
144.544 4.63725e-07
158.489 3.85096e-07
173.78 3.19866e-07
190.546 2.65738e-07
208.93 2.20805e-07
229.087 1.83501e-07
251.189 1.52519e-07
275.423 1.26785e-07
301.995 1.05405e-07
331.131 8.76396e-08
363.078 7.28756e-08
398.107 6.0604e-08
436.516 5.04028e-08
478.63 4.19217e-08
524.807 3.48701e-08
575.44 2.90061e-08
630.957 2.41298e-08
691.831 2.00741e-08
758.578 1.67009e-08
831.764 1.38951e-08
912.011 1.1561e-08
1000 9.6194e-09
1096.48 8.00411e-09
1202.26 6.66024e-09
1318.26 5.54214e-09
1445.44 4.61185e-09
1584.89 3.8378e-09
1737.8 3.19373e-09
1905.46 2.65779e-09
2089.3 2.21182e-09
2290.87 1.84072e-09
2511.89 1.53189e-09
2754.23 1.2749e-09
3019.95 1.06103e-09
3311.31 8.83047e-10
3630.78 7.34927e-10
3981.07 6.11656e-10
4365.16 5.09067e-10
4786.3 4.23686e-10
5248.07 3.52628e-10
5754.4 2.9349e-10
6309.57 2.44269e-10
6918.31 2.03306e-10
7585.78 1.69212e-10
8317.64 1.40836e-10
9120.11 1.17219e-10
10000 9.75625e-11
10964.8 8.12026e-11
12022.6 6.75863e-11
13182.6 5.62532e-11
14454.4 4.68207e-11
15848.9 3.89699e-11
17378 3.24355e-11
19054.6 2.69968e-11
20893 2.24701e-11
22908.7 1.87025e-11
25118.9 1.55666e-11
27542.3 1.29565e-11
30199.5 1.07841e-11
33113.1 8.97589e-12
36307.8 7.47091e-12
39810.7 6.21826e-12
43651.6 5.17566e-12
47863 4.30786e-12
52480.7 3.58557e-12
57544 2.98439e-12
63095.7 2.48401e-12
69183.1 2.06752e-12
75857.8 1.72086e-12
83176.4 1.43233e-12
91201.1 1.19218e-12
100000 9.92291e-13
109648 8.25917e-13
120226 6.8744e-13
131826 5.7218e-13
144544 4.76244e-13
158489 3.96394e-13
173780 3.29933e-13
190546 2.74614e-13
208930 2.2857e-13
229087 1.90247e-13
251189 1.58349e-13
275423 1.318e-13
301995 1.09701e-13
331131 9.13081e-14
363078 7.59989e-14
398107 6.32565e-14
436516 5.26504e-14
478630 4.38227e-14
524807 3.64751e-14
575440 3.03594e-14
630957 2.52692e-14
691831 2.10325e-14
758578 1.75059e-14
831764 1.45708e-14
912011 1.21278e-14
1e+06 1.00943e-14
1.09648e+06 8.40185e-15
1.20226e+06 6.99314e-15
1.31826e+06 5.82061e-15
1.44544e+06 4.84469e-15
1.58489e+06 4.0324e-15
1.7378e+06 3.35629e-15
1.90546e+06 2.79355e-15
2.0893e+06 2.32516e-15
2.29087e+06 1.93531e-15
2.51189e+06 1.61082e-15
2.75423e+06 1.34073e-15
3.01995e+06 1.11593e-15
3.31131e+06 9.28827e-16
3.63078e+06 7.73092e-16
3.98107e+06 6.43468e-16
4.36516e+06 5.35577e-16
4.7863e+06 4.45777e-16
5.24807e+06 3.71033e-16
5.7544e+06 3.08823e-16
6.30957e+06 2.57042e-16
6.91831e+06 2.13944e-16
7.58578e+06 1.78071e-16
8.31764e+06 1.48214e-16
9.12011e+06 1.23362e-16
1e+07 1.02678e-16
1.09648e+07 8.54613e-17
1.20226e+07 7.11316e-17
1.31826e+07 5.92045e-17
1.44544e+07 4.92772e-17
1.58489e+07 4.10145e-17
1.7378e+07 3.41373e-17
1.90546e+07 2.84131e-17
2.0893e+07 2.36488e-17
2.29087e+07 1.96833e-17
2.51189e+07 1.63828e-17
2.75423e+07 1.36356e-17
3.01995e+07 1.13491e-17
3.31131e+07 9.44596e-18
3.63078e+07 7.86197e-18
3.98107e+07 6.54358e-18
4.36516e+07 5.44627e-18
4.7863e+07 4.53297e-18
5.24807e+07 3.77282e-18
5.7544e+07 3.14013e-18
6.30957e+07 2.61353e-18
6.91831e+07 2.17525e-18
7.58578e+07 1.81045e-18
8.31764e+07 1.50685e-18


==> datafiles/Fg/BK-Pb85-010.dat <==
1.20226e-08 -3.31639e+06
1.31826e-08 -2.97274e+06
1.44544e-08 -2.65499e+06
1.58489e-08 -2.36251e+06
1.7378e-08 -2.0947e+06
1.90546e-08 -1.85069e+06
2.0893e-08 -1.62948e+06
2.29087e-08 -1.42989e+06
2.51189e-08 -1.25068e+06
2.75423e-08 -1.0905e+06
3.01995e-08 -947973
3.31131e-08 -821695
3.63078e-08 -710277
3.98107e-08 -612357
4.36516e-08 -526625
4.7863e-08 -451831
5.24807e-08 -386802
5.7544e-08 -330441
6.30957e-08 -281741
6.91831e-08 -239778
7.58578e-08 -203715
8.31764e-08 -172801
9.12011e-08 -146360
1e-07 -123793
1.09648e-07 -104572
1.20226e-07 -88229
1.31826e-07 -74358
1.44544e-07 -62603.4
1.58489e-07 -52656.7
1.7378e-07 -44251.1
1.90546e-07 -37156.8
2.0893e-07 -31175.9
2.29087e-07 -26139.1
2.51189e-07 -21901.5
2.75423e-07 -18339.3
3.01995e-07 -15347.5
3.31131e-07 -12836.6
3.63078e-07 -10730.8
3.98107e-07 -8965.93
4.36516e-07 -7487.65
4.7863e-07 -6250.14
5.24807e-07 -5214.74
5.7544e-07 -4348.88
6.30957e-07 -3625.1
6.91831e-07 -3020.41
7.58578e-07 -2515.38
8.31764e-07 -2093.79
9.12011e-07 -1742
1e-06 -1448.54
1.09648e-06 -1203.85
1.20226e-06 -999.905
1.31826e-06 -829.985
1.44544e-06 -688.468
1.58489e-06 -570.656
1.7378e-06 -472.62
1.90546e-06 -391.077
2.0893e-06 -323.283
2.29087e-06 -266.951
2.51189e-06 -220.165
2.75423e-06 -181.333
3.01995e-06 -149.121
3.31131e-06 -122.419
3.63078e-06 -100.303
3.98107e-06 -81.9985
4.36516e-06 -66.8639
4.7863e-06 -54.3624
5.24807e-06 -44.0477
5.7544e-06 -35.5482
6.30957e-06 -28.5545
6.91831e-06 -22.809
7.58578e-06 -18.0973
8.31764e-06 -14.2415
9.12011e-06 -11.0936
1e-05 -8.53035
1.09648e-05 -6.44977
1.20226e-05 -4.76702
1.31826e-05 -3.41174
1.44544e-05 -2.32564
1.58489e-05 -1.46036
1.7378e-05 -0.775936
1.90546e-05 -0.239267
2.0893e-05 0.176987
2.29087e-05 0.495402
2.51189e-05 0.734591
2.75423e-05 0.909881
3.01995e-05 1.03388
3.31131e-05 1.11693
3.63078e-05 1.16752
3.98107e-05 1.19257
4.36516e-05 1.19774
4.7863e-05 1.18763
5.24807e-05 1.16597
5.7544e-05 1.13577
6.30957e-05 1.09944
6.91831e-05 1.05894
7.58578e-05 1.01578
8.31764e-05 0.971197
9.12011e-05 0.926127
0.0001 0.881305
0.000109648 0.837289
0.000120226 0.794492
0.000131826 0.753215
0.000144544 0.713668
0.000158489 0.675988
0.00017378 0.640252
0.000190546 0.606495
0.00020893 0.574715
0.000229087 0.544883
0.000251189 0.51695
0.000275423 0.490856
0.000301995 0.466525
0.000331131 0.443877
0.000363078 0.422827
0.000398107 0.403289
0.000436516 0.385177
0.00047863 0.368402
0.000524807 0.352883
0.00057544 0.338535
0.000630957 0.325282
0.000691831 0.313048
0.000758578 0.301759
0.000831764 0.291351
0.000912011 0.281758
0.001 0.272919
0.00109648 0.26478
0.00120226 0.257287
0.00131826 0.250391
0.00144544 0.244043
0.00158489 0.238206
0.0017378 0.232836
0.00190546 0.227897
0.0020893 0.223355
0.00229087 0.219179
0.00251189 0.215338
0.00275423 0.21181
0.00301995 0.208558
0.00331131 0.205572
0.00363078 0.202824
0.00398107 0.200295
0.00436516 0.197968
0.0047863 0.195824
0.00524807 0.193849
0.0057544 0.192028
0.00630957 0.190348
0.00691831 0.188796
0.00758578 0.187362
0.00831764 0.186033
0.00912011 0.184801
0.01 0.183657
0.0109648 0.182592
0.0120226 0.181597
0.0131826 0.180666
0.0144544 0.179793
0.0158489 0.178968
0.017378 0.178188
0.0190546 0.177447
0.020893 0.176737
0.0229087 0.176054
0.0251189 0.175392
0.0275423 0.174747
0.0301995 0.174116
0.0331131 0.173488
0.0363078 0.172868
0.0398107 0.172241
0.0436516 0.171607
0.047863 0.170963
0.0524807 0.170301
0.057544 0.169616
0.0630957 0.168905
0.0691831 0.168162
0.0758578 0.167378
0.0831764 0.166552
0.0912011 0.165677
0.1 0.164744
0.109648 0.16375
0.120226 0.162685
0.131826 0.161542
0.144544 0.160315
0.158489 0.158996
0.17378 0.157575
0.190546 0.156044
0.20893 0.154394
0.229087 0.152616
0.251189 0.150699
0.275423 0.148633
0.301995 0.146411
0.331131 0.144019
0.363078 0.141449
0.398107 0.13869
0.436516 0.135734
0.47863 0.132572
0.524807 0.129195
0.57544 0.125598
0.630957 0.121775
0.691831 0.117723
0.758578 0.11344
0.831764 0.108931
0.912011 0.104198
1 0.0992528
1.09648 0.0941069
1.20226 0.0887789
1.31826 0.0832912
1.44544 0.0776725
1.58489 0.0719562
1.7378 0.0661804
1.90546 0.0603912
2.0893 0.0546342
2.29087 0.0489629
2.51189 0.0434315
2.75423 0.0380952
3.01995 0.0330081
3.31131 0.0282215
3.63078 0.0237814
3.98107 0.0197263
4.36516 0.016085
4.7863 0.0128752
5.24807 0.0101023
5.7544 0.00775874
6.30957 0.00582466
6.91831 0.00426912
7.58578 0.00305237
8.31764 0.00212862
9.12011 0.00144919
10 0.000965825
10.9648 0.00063347
12.0226 0.000412501
13.1826 0.000270049
14.4544 0.000180432
15.8489 0.000124764
17.378 8.9998e-05
19.0546 6.76768e-05
20.893 5.26442e-05
22.9087 4.19278e-05
25.1189 3.38838e-05
27.5423 2.76135e-05
30.1995 2.26111e-05
33.1131 1.85681e-05
36.3078 1.52779e-05
39.8107 1.25893e-05
43.6516 1.03865e-05
47.863 8.57794e-06
52.4807 7.09067e-06
57.544 5.86586e-06
63.0957 4.85598e-06
69.1831 4.0224e-06
75.8578 3.33372e-06
83.1764 2.7643e-06
91.2011 2.2931e-06
100 1.90297e-06
109.648 1.57975e-06
120.226 1.31184e-06
131.826 1.08967e-06
144.544 9.05351e-07
158.489 7.52381e-07
173.78 6.25383e-07
190.546 5.19919e-07
208.93 4.32313e-07
229.087 3.59523e-07
251.189 2.99028e-07
275.423 2.48745e-07
301.995 2.0694e-07
331.131 1.72179e-07
363.078 1.43269e-07
398.107 1.19224e-07
436.516 9.9222e-08
478.63 8.25814e-08
524.807 6.87358e-08
575.44 5.72151e-08
630.957 4.76276e-08
691.831 3.96487e-08
758.578 3.30078e-08
831.764 2.74803e-08
912.011 2.28793e-08
1000 1.90493e-08
1096.48 1.58608e-08
1202.26 1.32064e-08
1318.26 1.09965e-08
1445.44 9.15655e-09
1584.89 7.62464e-09
1737.8 6.34914e-09
1905.46 5.2871e-09
2089.3 4.40278e-09
2290.87 3.66642e-09
2511.89 3.05326e-09
2754.23 2.54266e-09
3019.95 2.11748e-09
3311.31 1.7634e-09
3630.78 1.46855e-09
3981.07 1.22301e-09
4365.16 1.01853e-09
4786.3 8.48245e-10
5248.07 7.06431e-10
5754.4 5.88331e-10
6309.57 4.89976e-10
6918.31 4.08065e-10
7585.78 3.39848e-10
8317.64 2.83038e-10
9120.11 2.35724e-10
10000 1.96319e-10
10964.8 1.63503e-10
12022.6 1.36172e-10
13182.6 1.1341e-10
14454.4 9.44529e-11
15848.9 7.86646e-11
17378 6.55157e-11
19054.6 5.45645e-11
20893 4.5444e-11
22908.7 3.7848e-11
25118.9 3.15218e-11
27542.3 2.62529e-11
30199.5 2.18647e-11
33113.1 1.821e-11
36307.8 1.51663e-11
39810.7 1.26313e-11
43651.6 1.052e-11
47863 8.76158e-12
52480.7 7.29709e-12
57544 6.07741e-12
63095.7 5.06157e-12
69183.1 4.21555e-12
75857.8 3.51093e-12
83176.4 2.92407e-12
91201.1 2.43533e-12
100000 2.02827e-12
109648 1.68924e-12
120226 1.40689e-12
131826 1.17173e-12
144544 9.75873e-13
158489 8.12757e-13
173780 6.76903e-13
190546 5.63759e-13
208930 4.69526e-13
229087 3.91045e-13
251189 3.2568e-13
275423 2.71243e-13
301995 2.25905e-13
331131 1.88143e-13
363078 1.56695e-13
398107 1.30503e-13
436516 1.08689e-13
478630 9.0521e-14
524807 7.53899e-14
575440 6.27882e-14
630957 5.22927e-14
691831 4.35518e-14
758578 3.62717e-14
831764 3.02087e-14
912011 2.51592e-14
1e+06 2.09535e-14
1.09648e+06 1.7451e-14
1.20226e+06 1.45339e-14
1.31826e+06 1.21045e-14
1.44544e+06 1.00811e-14
1.58489e+06 8.39595e-15
1.7378e+06 6.99249e-15
1.90546e+06 5.82361e-15
2.0893e+06 4.85014e-15
2.29087e+06 4.03937e-15
2.51189e+06 3.36414e-15
2.75423e+06 2.80178e-15
3.01995e+06 2.33343e-15
3.31131e+06 1.94336e-15
3.63078e+06 1.61851e-15
3.98107e+06 1.34795e-15
4.36516e+06 1.12262e-15
4.7863e+06 9.34953e-16
5.24807e+06 7.78659e-16
5.7544e+06 6.48493e-16
6.30957e+06 5.40084e-16
6.91831e+06 4.49799e-16
7.58578e+06 3.74605e-16
8.31764e+06 3.11982e-16
9.12011e+06 2.59827e-16
1e+07 2.1639e-16
1.09648e+07 1.80214e-16
1.20226e+07 1.50087e-16
1.31826e+07 1.24995e-16
1.44544e+07 1.04098e-16
1.58489e+07 8.66949e-17
1.7378e+07 7.22006e-17
1.90546e+07 6.01295e-17
2.0893e+07 5.00764e-17
2.29087e+07 4.17038e-17
2.51189e+07 3.47311e-17
2.75423e+07 2.8924e-17
3.01995e+07 2.40879e-17
3.31131e+07 2.00602e-17
3.63078e+07 1.6706e-17
3.98107e+07 1.39125e-17
4.36516e+07 1.15862e-17
4.7863e+07 9.64875e-18
5.24807e+07 8.0353e-18
5.7544e+07 6.69164e-18
6.30957e+07 5.57264e-18
6.91831e+07 4.64074e-18
7.58578e+07 3.86462e-18
8.31764e+07 3.21835e-18


==> datafiles/Fg/BK-Pb85-100.dat <==
1.20226e-08 -6.3973e+06
1.31826e-08 -5.7924e+06
1.44544e-08 -5.22362e+06
1.58489e-08 -4.69181e+06
1.7378e-08 -4.19781e+06
1.90546e-08 -3.74168e+06
2.0893e-08 -3.32293e+06
2.29087e-08 -2.94063e+06
2.51189e-08 -2.59346e+06
2.75423e-08 -2.2798e+06
3.01995e-08 -1.99781e+06
3.31131e-08 -1.74547e+06
3.63078e-08 -1.52067e+06
3.98107e-08 -1.32127e+06
4.36516e-08 -1.1451e+06
4.7863e-08 -990049
5.24807e-08 -854068
5.7544e-08 -735216
6.30957e-08 -631661
6.91831e-08 -541697
7.58578e-08 -463755
8.31764e-08 -396404
9.12011e-08 -338338
1e-07 -288389
1.09648e-07 -245508
1.20226e-07 -208765
1.31826e-07 -177335
1.44544e-07 -150492
1.58489e-07 -127600
1.7378e-07 -108103
1.90546e-07 -91518.7
2.0893e-07 -77427.1
2.29087e-07 -65465.7
2.51189e-07 -55321.9
2.75423e-07 -46726.9
3.01995e-07 -39449.6
3.31131e-07 -33292.3
3.63078e-07 -28085.9
3.98107e-07 -23686.1
4.36516e-07 -19969.8
4.7863e-07 -16832.4
5.24807e-07 -14184.5
5.7544e-07 -11950.9
6.30957e-07 -10067.2
6.91831e-07 -8479.12
7.58578e-07 -7140.63
8.31764e-07 -6012.76
9.12011e-07 -5062.56
1e-06 -4262.19
1.09648e-06 -3588.12
1.20226e-06 -3020.52
1.31826e-06 -2542.61
1.44544e-06 -2140.27
1.58489e-06 -1801.55
1.7378e-06 -1516.46
1.90546e-06 -1276.48
2.0893e-06 -1074.5
2.29087e-06 -904.509
2.51189e-06 -761.434
2.75423e-06 -641.019
3.01995e-06 -539.675
3.31131e-06 -454.381
3.63078e-06 -382.593
3.98107e-06 -322.171
4.36516e-06 -271.313
4.7863e-06 -228.504
5.24807e-06 -192.469
5.7544e-06 -162.133
6.30957e-06 -136.593
6.91831e-06 -115.09
7.58578e-06 -96.9842
8.31764e-06 -81.7372
9.12011e-06 -68.8964
1e-05 -58.0811
1.09648e-05 -48.9704
1.20226e-05 -41.295
1.31826e-05 -34.8276
1.44544e-05 -29.3773
1.58489e-05 -24.7834
1.7378e-05 -20.9109
1.90546e-05 -17.6457
2.0893e-05 -14.892
2.29087e-05 -12.5692
2.51189e-05 -10.6094
2.75423e-05 -8.95551
3.01995e-05 -7.55933
3.31131e-05 -6.38041
3.63078e-05 -5.38459
3.98107e-05 -4.54319
4.36516e-05 -3.83196
4.7863e-05 -3.23056
5.24807e-05 -2.7218
5.7544e-05 -2.29121
6.30957e-05 -1.92662
6.91831e-05 -1.61775
7.58578e-05 -1.35593
8.31764e-05 -1.13386
9.12011e-05 -0.945384
0.0001 -0.785315
0.000109648 -0.649271
0.000120226 -0.533556
0.000131826 -0.43505
0.000144544 -0.35112
0.000158489 -0.279543
0.00017378 -0.218439
0.000190546 -0.166221
0.00020893 -0.121549
0.000229087 -0.0832879
0.000251189 -0.0504774
0.000275423 -0.0223056
0.000301995 0.00191554
0.000331131 0.0227684
0.000363078 0.0407472
0.000398107 0.0562705
0.000436516 0.0696941
0.00047863 0.0813199
0.000524807 0.0914044
0.00057544 0.100166
0.000630957 0.107791
0.000691831 0.114436
0.000758578 0.120238
0.000831764 0.125311
0.000912011 0.129754
0.001 0.133652
0.00109648 0.137076
0.00120226 0.140088
0.00131826 0.142741
0.00144544 0.145081
0.00158489 0.147148
0.0017378 0.148975
0.00190546 0.150591
0.0020893 0.152022
0.00229087 0.15329
0.00251189 0.154414
0.00275423 0.155409
0.00301995 0.156291
0.00331131 0.157072
0.00363078 0.157763
0.00398107 0.158373
0.00436516 0.15891
0.0047863 0.159381
0.00524807 0.159795
0.0057544 0.160153
0.00630957 0.160463
0.00691831 0.160727
0.00758578 0.16095
0.00831764 0.161135
0.00912011 0.161284
0.01 0.161399
0.0109648 0.161482
0.0120226 0.161536
0.0131826 0.161558
0.0144544 0.161553
0.0158489 0.16152
0.017378 0.16146
0.0190546 0.16137
0.020893 0.161254
0.0229087 0.161109
0.0251189 0.160936
0.0275423 0.160731
0.0301995 0.160495
0.0331131 0.160228
0.0363078 0.159924
0.0398107 0.159583
0.0436516 0.159204
0.047863 0.158784
0.0524807 0.158319
0.057544 0.157806
0.0630957 0.157243
0.0691831 0.156623
0.0758578 0.155945
0.0831764 0.155203
0.0912011 0.154392
0.1 0.153508
0.109648 0.152543
0.120226 0.151493
0.131826 0.150351
0.144544 0.14911
0.158489 0.147762
0.17378 0.146302
0.190546 0.14472
0.20893 0.143009
0.229087 0.14116
0.251189 0.139167
0.275423 0.137019
0.301995 0.13471
0.331131 0.132232
0.363078 0.129576
0.398107 0.126738
0.436516 0.12371
0.47863 0.120488
0.524807 0.117069
0.57544 0.113452
0.630957 0.109637
0.691831 0.105627
0.758578 0.101427
0.831764 0.0970462
0.912011 0.0924966
1 0.0877934
1.09648 0.0829562
1.20226 0.0780077
1.31826 0.0729748
1.44544 0.0678882
1.58489 0.0627814
1.7378 0.0576913
1.90546 0.0526564
2.0893 0.0477169
2.29087 0.0429131
2.51189 0.0382849
2.75423 0.0338693
3.01995 0.0297009
3.31131 0.025809
3.63078 0.0222179
3.98107 0.0189447
4.36516 0.0159995
4.7863 0.0133848
5.24807 0.0110956
5.7544 0.00911944
6.30957 0.00743792
6.91831 0.00602725
7.58578 0.00485994
8.31764 0.0039063
9.12011 0.003136
10 0.00251953
10.9648 0.00202945
12.0226 0.00164119
13.1826 0.00133367
14.4544 0.0010894
15.8489 0.000894325
17.378 0.000737456
19.0546 0.000610372
20.893 0.000506698
22.9087 0.000421613
25.1189 0.000351441
27.5423 0.000293356
30.1995 0.000245142
33.1131 0.000205033
36.3078 0.000171614
39.8107 0.000143732
43.6516 0.000120443
47.863 0.000100975
52.4807 8.46863e-05
57.544 7.10501e-05
63.0957 5.96276e-05
69.1831 5.00545e-05
75.8578 4.2028e-05
83.1764 3.52958e-05
91.2011 2.96472e-05
100 2.49063e-05
109.648 2.09265e-05
120.226 1.75846e-05
131.826 1.47779e-05
144.544 1.24203e-05
158.489 1.04396e-05
173.78 8.77539e-06
190.546 7.37686e-06
208.93 6.20152e-06
229.087 5.21365e-06
251.189 4.38329e-06
275.423 3.68526e-06
301.995 3.09848e-06
331.131 2.60516e-06
363.078 2.1904e-06
398.107 1.84169e-06
436.516 1.54851e-06
478.63 1.302e-06
524.807 1.09473e-06
575.44 9.20447e-07
630.957 7.73907e-07
691.831 6.50691e-07
758.578 5.47086e-07
831.764 4.59972e-07
912.011 3.86723e-07
1000 3.25134e-07
1096.48 2.73349e-07
1202.26 2.29809e-07
1318.26 1.93198e-07
1445.44 1.62418e-07
1584.89 1.36539e-07
1737.8 1.1478e-07
1905.46 9.64874e-08
2089.3 8.11079e-08
2290.87 6.81783e-08
2511.89 5.73085e-08
2754.23 4.81706e-08
3019.95 4.04887e-08
3311.31 3.40311e-08
3630.78 2.86027e-08
3981.07 2.40397e-08
4365.16 2.02041e-08
4786.3 1.69801e-08
5248.07 1.42701e-08
5754.4 1.19924e-08
6309.57 1.0078e-08
6918.31 8.46894e-09
7585.78 7.11665e-09
8317.64 5.98012e-09
9120.11 5.02498e-09
10000 4.22229e-09
10964.8 3.54774e-09
12022.6 2.98088e-09
13182.6 2.50453e-09
14454.4 2.10424e-09
15848.9 1.76789e-09
17378 1.48527e-09
19054.6 1.2478e-09
20893 1.04828e-09
22908.7 8.80631e-10
25118.9 7.39781e-10
27542.3 6.21444e-10
30199.5 5.22023e-10
33113.1 4.38499e-10
36307.8 3.68329e-10
39810.7 3.09381e-10
43651.6 2.59862e-10
47863 2.18263e-10
52480.7 1.83319e-10
57544 1.53968e-10
63095.7 1.29312e-10
69183.1 1.08602e-10
75857.8 9.12071e-11
83176.4 7.65965e-11
91201.1 6.4325e-11
100000 5.40185e-11
109648 4.53622e-11
120226 3.80923e-11
131826 3.19868e-11
144544 2.68595e-11
158489 2.25534e-11
173780 1.89374e-11
190546 1.59007e-11
208930 1.33508e-11
229087 1.12095e-11
251189 9.41147e-12
275423 7.90169e-12
301995 6.63398e-12
331131 5.56955e-12
363078 4.6758e-12
398107 3.9254e-12
436516 3.29537e-12
478630 2.7664e-12
524807 2.32231e-12
575440 1.94946e-12
630957 1.63645e-12
691831 1.37366e-12
758578 1.15305e-12
831764 9.67856e-13
912011 8.1239e-13
1e+06 6.81885e-13
1.09648e+06 5.72332e-13
1.20226e+06 4.80373e-13
1.31826e+06 4.03182e-13
1.44544e+06 3.38387e-13
1.58489e+06 2.84002e-13
1.7378e+06 2.38352e-13
1.90546e+06 2.00037e-13
2.0893e+06 1.67878e-13
2.29087e+06 1.40886e-13
2.51189e+06 1.18232e-13
2.75423e+06 9.92188e-14
3.01995e+06 8.32617e-14
3.31131e+06 6.98697e-14
3.63078e+06 5.86306e-14
3.98107e+06 4.91985e-14
4.36516e+06 4.12829e-14
4.7863e+06 3.46402e-14
5.24807e+06 2.90658e-14
5.7544e+06 2.43881e-14
6.30957e+06 2.04627e-14
6.91831e+06 1.71687e-14
7.58578e+06 1.44047e-14
8.31764e+06 1.20854e-14
9.12011e+06 1.01393e-14
1e+07 8.50637e-15
1.09648e+07 7.13624e-15
1.20226e+07 5.98665e-15
1.31826e+07 5.0221e-15
1.44544e+07 4.21285e-15
1.58489e+07 3.53388e-15
1.7378e+07 2.96424e-15
1.90546e+07 2.48635e-15
2.0893e+07 2.08542e-15
2.29087e+07 1.74908e-15
2.51189e+07 1.46694e-15
2.75423e+07 1.23025e-15
3.01995e+07 1.03172e-15
3.31131e+07 8.65182e-16
3.63078e+07 7.25498e-16
3.98107e+07 6.08341e-16
4.36516e+07 5.10082e-16
4.7863e+07 4.27676e-16
5.24807e+07 3.5857e-16
5.7544e+07 3.00617e-16
6.30957e+07 2.52019e-16
6.91831e+07 2.11262e-16
7.58578e+07 1.77073e-16
8.31764e+07 1.48393e-16


==> datafiles/Fg/BK-Pb85-200.dat <==
1.20226e-08 -6.40398e+06
1.31826e-08 -5.79886e+06
1.44544e-08 -5.22978e+06
1.58489e-08 -4.69763e+06
1.7378e-08 -4.20327e+06
1.90546e-08 -3.74675e+06
2.0893e-08 -3.32761e+06
2.29087e-08 -2.94492e+06
2.51189e-08 -2.59736e+06
2.75423e-08 -2.28333e+06
3.01995e-08 -2.00099e+06
3.31131e-08 -1.74832e+06
3.63078e-08 -1.52323e+06
3.98107e-08 -1.32355e+06
4.36516e-08 -1.14712e+06
4.7863e-08 -991835
5.24807e-08 -855644
5.7544e-08 -736603
6.30957e-08 -632878
6.91831e-08 -542765
7.58578e-08 -464691
8.31764e-08 -397220
9.12011e-08 -339051
1e-07 -289011
1.09648e-07 -246050
1.20226e-07 -209236
1.31826e-07 -177746
1.44544e-07 -150849
1.58489e-07 -127910
1.7378e-07 -108373
1.90546e-07 -91753
2.0893e-07 -77630.5
2.29087e-07 -65642.3
2.51189e-07 -55475.4
2.75423e-07 -46860
3.01995e-07 -39565.1
3.31131e-07 -33392.5
3.63078e-07 -28172.8
3.98107e-07 -23761.5
4.36516e-07 -20035.2
4.7863e-07 -16888.9
5.24807e-07 -14233.6
5.7544e-07 -11993.3
6.30957e-07 -10103.9
6.91831e-07 -8510.87
7.58578e-07 -7168.05
8.31764e-07 -6036.41
9.12011e-07 -5082.93
1e-06 -4279.72
1.09648e-06 -3603.19
1.20226e-06 -3033.43
1.31826e-06 -2553.67
1.44544e-06 -2149.71
1.58489e-06 -1809.62
1.7378e-06 -1523.3
1.90546e-06 -1282.28
2.0893e-06 -1079.4
2.29087e-06 -908.627
2.51189e-06 -764.881
2.75423e-06 -643.888
3.01995e-06 -542.048
3.31131e-06 -456.329
3.63078e-06 -384.176
3.98107e-06 -323.444
4.36516e-06 -272.324
4.7863e-06 -229.291
5.24807e-06 -193.068
5.7544e-06 -162.574
6.30957e-06 -136.901
6.91831e-06 -115.287
7.58578e-06 -97.0902
8.31764e-06 -81.7686
9.12011e-06 -68.8671
1e-05 -58.0031
1.09648e-05 -48.854
1.20226e-05 -41.1487
1.31826e-05 -34.659
1.44544e-05 -29.1925
1.58489e-05 -24.5877
1.7378e-05 -20.7084
1.90546e-05 -17.44
2.0893e-05 -14.6861
2.29087e-05 -12.3654
2.51189e-05 -10.4097
2.75423e-05 -8.76134
3.01995e-05 -7.3719
3.31131e-05 -6.2006
3.63078e-05 -5.21304
3.98107e-05 -4.38034
4.36516e-05 -3.67809
4.7863e-05 -3.08579
5.24807e-05 -2.58616
5.7544e-05 -2.16463
6.30957e-05 -1.80894
6.91831e-05 -1.50875
7.58578e-05 -1.25536
8.31764e-05 -1.04143
9.12011e-05 -0.860774
0.0001 -0.708187
0.000109648 -0.579278
0.000120226 -0.470343
0.000131826 -0.37826
0.000144544 -0.300402
0.000158489 -0.234548
0.00017378 -0.178828
0.000190546 -0.131665
0.00020893 -0.0917285
0.000229087 -0.0578953
0.000251189 -0.0292188
0.000275423 -0.00490006
0.000301995 0.0157352
0.000331131 0.0332559
0.000363078 0.0481426
0.000398107 0.0608007
0.000436516 0.0715726
0.00047863 0.0807474
0.000524807 0.0885696
0.00057544 0.0952455
0.000630957 0.100949
0.000691831 0.105829
0.000758578 0.110008
0.000831764 0.113593
0.000912011 0.116672
0.001 0.119321
0.00109648 0.121603
0.00120226 0.123574
0.00131826 0.125278
0.00144544 0.126754
0.00158489 0.128035
0.0017378 0.129149
0.00190546 0.130119
0.0020893 0.130966
0.00229087 0.131706
0.00251189 0.132354
0.00275423 0.132921
0.00301995 0.133419
0.00331131 0.133857
0.00363078 0.13424
0.00398107 0.134577
0.00436516 0.134872
0.0047863 0.13513
0.00524807 0.135354
0.0057544 0.135548
0.00630957 0.135714
0.00691831 0.135855
0.00758578 0.135972
0.00831764 0.136067
0.00912011 0.136141
0.01 0.136194
0.0109648 0.136228
0.0120226 0.136243
0.0131826 0.136239
0.0144544 0.136215
0.0158489 0.136173
0.017378 0.13611
0.0190546 0.136028
0.020893 0.135924
0.0229087 0.135799
0.0251189 0.13565
0.0275423 0.135478
0.0301995 0.135279
0.0331131 0.135054
0.0363078 0.134799
0.0398107 0.134513
0.0436516 0.134193
0.047863 0.133838
0.0524807 0.133444
0.057544 0.133008
0.0630957 0.132528
0.0691831 0.132
0.0758578 0.13142
0.0831764 0.130784
0.0912011 0.130087
0.1 0.129326
0.109648 0.128496
0.120226 0.12759
0.131826 0.126604
0.144544 0.125533
0.158489 0.12437
0.17378 0.123108
0.190546 0.121743
0.20893 0.120267
0.229087 0.118674
0.251189 0.116957
0.275423 0.115111
0.301995 0.113129
0.331131 0.111006
0.363078 0.108736
0.398107 0.106315
0.436516 0.10374
0.47863 0.101008
0.524807 0.0981185
0.57544 0.095072
0.630957 0.0918706
0.691831 0.0885188
0.758578 0.0850234
0.831764 0.0813934
0.912011 0.0776409
1 0.0737799
1.09648 0.0698278
1.20226 0.0658047
1.31826 0.0617325
1.44544 0.0576362
1.58489 0.0535423
1.7378 0.0494786
1.90546 0.0454738
2.0893 0.0415566
2.29087 0.0377555
2.51189 0.034097
2.75423 0.0306058
3.01995 0.0273033
3.31131 0.0242078
3.63078 0.0213328
3.98107 0.0186878
4.36516 0.0162774
4.7863 0.0141016
5.24807 0.012156
5.7544 0.0104322
6.30957 0.00891823
6.91831 0.00759949
7.58578 0.00645945
8.31764 0.00548042
9.12011 0.0046444
10 0.00393366
10.9648 0.00333138
12.0226 0.00282207
13.1826 0.00239183
14.4544 0.00202841
15.8489 0.00172129
17.378 0.00146152
19.0546 0.00124156
20.893 0.00105512
22.9087 0.000896943
25.1189 0.000762643
27.5423 0.000648547
30.1995 0.000551571
33.1131 0.000469119
36.3078 0.000399
39.8107 0.00033936
43.6516 0.000288626
47.863 0.000245466
52.4807 0.000208749
57.544 0.000177512
63.0957 0.000150938
69.1831 0.000128333
75.8578 0.000109103
83.1764 9.2746e-05
91.2011 7.88341e-05
100 6.70023e-05
109.648 5.69407e-05
120.226 4.83852e-05
131.826 4.1111e-05
144.544 3.49267e-05
158.489 2.96697e-05
173.78 2.52014e-05
190.546 2.14038e-05
208.93 1.81766e-05
229.087 1.54343e-05
251.189 1.31045e-05
275.423 1.11252e-05
301.995 9.4439e-06
331.131 8.01589e-06
363.078 6.80314e-06
398.107 5.7733e-06
436.516 4.89888e-06
478.63 4.15651e-06
524.807 3.52628e-06
575.44 2.99135e-06
630.957 2.53733e-06
691.831 2.15201e-06
758.578 1.82505e-06
831.764 1.54762e-06
912.011 1.31225e-06
1000 1.11258e-06
1096.48 9.43206e-07
1202.26 7.99551e-07
1318.26 6.7772e-07
1445.44 5.74405e-07
1584.89 4.86798e-07
1737.8 4.1252e-07
1905.46 3.49549e-07
2089.3 2.96167e-07
2290.87 2.50917e-07
2511.89 2.12564e-07
2754.23 1.8006e-07
3019.95 1.52515e-07
3311.31 1.29174e-07
3630.78 1.09398e-07
3981.07 9.26422e-08
4365.16 7.84473e-08
4786.3 6.64228e-08
5248.07 5.62376e-08
5754.4 4.76107e-08
6309.57 4.03046e-08
6918.31 3.41174e-08
7585.78 2.8878e-08
8317.64 2.44417e-08
9120.11 2.06855e-08
10000 1.75055e-08
10964.8 1.48134e-08
12022.6 1.25345e-08
13182.6 1.06056e-08
14454.4 8.97296e-09
15848.9 7.5912e-09
17378 6.42182e-09
19054.6 5.43228e-09
20893 4.59493e-09
22908.7 3.88644e-09
25118.9 3.287e-09
27542.3 2.77986e-09
30199.5 2.35085e-09
33113.1 1.98792e-09
36307.8 1.68093e-09
39810.7 1.42128e-09
43651.6 1.20167e-09
47863 1.01594e-09
52480.7 8.58867e-10
57544 7.26044e-10
63095.7 6.1373e-10
69183.1 5.18766e-10
75857.8 4.38472e-10
83176.4 3.70588e-10
91201.1 3.13198e-10
100000 2.64683e-10
109648 2.23673e-10
120226 1.89008e-10
131826 1.59707e-10
144544 1.34942e-10
158489 1.14012e-10
173780 9.63244e-11
190546 8.13769e-11
208930 6.87459e-11
229087 5.80726e-11
251189 4.90544e-11
275423 4.14349e-11
301995 3.49972e-11
331131 2.95586e-11
363078 2.49641e-11
398107 2.10828e-11
436516 1.78042e-11
478630 1.50349e-11
524807 1.26957e-11
575440 1.07201e-11
630957 9.05154e-12
691831 7.64237e-12
758578 6.45233e-12
831764 5.44738e-12
912011 4.59877e-12
1e+06 3.88222e-12
1.09648e+06 3.27718e-12
1.20226e+06 2.76632e-12
1.31826e+06 2.33503e-12
1.44544e+06 1.97088e-12
1.58489e+06 1.66347e-12
1.7378e+06 1.40395e-12
1.90546e+06 1.18488e-12
2.0893e+06 9.99953e-13
2.29087e+06 8.43855e-13
2.51189e+06 7.12101e-13
2.75423e+06 6.00894e-13
3.01995e+06 5.07036e-13
3.31131e+06 4.27821e-13
3.63078e+06 3.6097e-13
3.98107e+06 3.04553e-13
4.36516e+06 2.56943e-13
4.7863e+06 2.16769e-13
5.24807e+06 1.82867e-13
5.7544e+06 1.54263e-13
6.30957e+06 1.30128e-13
6.91831e+06 1.09764e-13
7.58578e+06 9.25827e-14
8.31764e+06 7.80876e-14
9.12011e+06 6.5859e-14
1e+07 5.55428e-14
1.09648e+07 4.68404e-14
1.20226e+07 3.94994e-14
1.31826e+07 3.33072e-14
1.44544e+07 2.80842e-14
1.58489e+07 2.36789e-14
1.7378e+07 1.99634e-14
1.90546e+07 1.68298e-14
2.0893e+07 1.41873e-14
2.29087e+07 1.19588e-14
2.51189e+07 1.00796e-14
2.75423e+07 8.49512e-15
3.01995e+07 7.15914e-15
3.31131e+07 6.03278e-15
3.63078e+07 5.08322e-15
3.98107e+07 4.28276e-15
4.36516e+07 3.60806e-15
4.7863e+07 3.03938e-15
5.24807e+07 2.56012e-15
5.7544e+07 2.15625e-15
6.30957e+07 1.81589e-15
6.91831e+07 1.52907e-15
7.58578e+07 1.28722e-15
8.31764e+07 1.08321e-15


==> datafiles/Fg/BK-Pb85-300.dat <==
1.20226e-08 -6.40877e+06
1.31826e-08 -5.80273e+06
1.44544e-08 -5.23284e+06
1.58489e-08 -4.69999e+06
1.7378e-08 -4.205e+06
1.90546e-08 -3.74794e+06
2.0893e-08 -3.32836e+06
2.29087e-08 -2.94527e+06
2.51189e-08 -2.59741e+06
2.75423e-08 -2.28313e+06
3.01995e-08 -2.00058e+06
3.31131e-08 -1.74774e+06
3.63078e-08 -1.52254e+06
3.98107e-08 -1.32277e+06
4.36516e-08 -1.1463e+06
4.7863e-08 -990983
5.24807e-08 -854785
5.7544e-08 -735753
6.30957e-08 -632049
6.91831e-08 -541966
7.58578e-08 -463930
8.31764e-08 -396503
9.12011e-08 -338378
1e-07 -288386
1.09648e-07 -245471
1.20226e-07 -208705
1.31826e-07 -177259
1.44544e-07 -150405
1.58489e-07 -127508
1.7378e-07 -108009
1.90546e-07 -91425.3
2.0893e-07 -77336.1
2.29087e-07 -65378.6
2.51189e-07 -55239.7
2.75423e-07 -46650.1
3.01995e-07 -39378.4
3.31131e-07 -33226.8
3.63078e-07 -28026.1
3.98107e-07 -23631.6
4.36516e-07 -19920.6
4.7863e-07 -16788
5.24807e-07 -14144.7
5.7544e-07 -11915.2
6.30957e-07 -10035.3
6.91831e-07 -8450.68
7.58578e-07 -7115.32
8.31764e-07 -5990.27
9.12011e-07 -5042.6
1e-06 -4244.49
1.09648e-06 -3572.44
1.20226e-06 -3006.61
1.31826e-06 -2530.29
1.44544e-06 -2129.35
1.58489e-06 -1791.89
1.7378e-06 -1507.89
1.90546e-06 -1268.89
2.0893e-06 -1067.76
2.29087e-06 -898.516
2.51189e-06 -756.102
2.75423e-06 -636.271
3.01995e-06 -535.44
3.31131e-06 -450.598
3.63078e-06 -379.209
3.98107e-06 -319.137
4.36516e-06 -268.591
4.7863e-06 -226.059
5.24807e-06 -190.267
5.7544e-06 -160.148
6.30957e-06 -134.801
6.91831e-06 -113.469
7.58578e-06 -95.5162
8.31764e-06 -80.4059
9.12011e-06 -67.6878
1e-05 -56.9824
1.09648e-05 -47.9707
1.20226e-05 -40.3846
1.31826e-05 -33.9979
1.44544e-05 -28.6208
1.58489e-05 -24.0934
1.7378e-05 -20.2811
1.90546e-05 -17.0708
2.0893e-05 -14.3673
2.29087e-05 -12.0903
2.51189e-05 -10.1725
2.75423e-05 -8.55712
3.01995e-05 -7.19632
3.31131e-05 -6.04989
3.63078e-05 -5.084
3.98107e-05 -4.27014
4.36516e-05 -3.58434
4.7863e-05 -3.00639
5.24807e-05 -2.51928
5.7544e-05 -2.10872
6.30957e-05 -1.76263
6.91831e-05 -1.47086
7.58578e-05 -1.22487
8.31764e-05 -1.01745
9.12011e-05 -0.842541
0.0001 -0.695026
0.000109648 -0.570604
0.000120226 -0.465648
0.000131826 -0.377102
0.000144544 -0.302393
0.000158489 -0.239348
0.00017378 -0.186143
0.000190546 -0.141235
0.00020893 -0.103325
0.000229087 -0.0713165
0.000251189 -0.0442882
0.000275423 -0.0214612
0.000301995 -0.00217909
0.000331131 0.0141113
0.000363078 0.0278769
0.000398107 0.0395115
0.000436516 0.0493468
0.00047863 0.0576631
0.000524807 0.0646966
0.00057544 0.070647
0.000630957 0.0756822
0.000691831 0.0799443
0.000758578 0.0835532
0.000831764 0.0866101
0.000912011 0.0892001
0.001 0.0913955
0.00109648 0.0932572
0.00120226 0.0948363
0.00131826 0.0961765
0.00144544 0.0973143
0.00158489 0.0982806
0.0017378 0.0991013
0.00190546 0.0997989
0.0020893 0.100392
0.00229087 0.100895
0.00251189 0.101323
0.00275423 0.101687
0.00301995 0.101995
0.00331131 0.102256
0.00363078 0.102477
0.00398107 0.102662
0.00436516 0.102818
0.0047863 0.102947
0.00524807 0.103053
0.0057544 0.103138
0.00630957 0.103206
0.00691831 0.103257
0.00758578 0.103294
0.00831764 0.103316
0.00912011 0.103326
0.01 0.103324
0.0109648 0.103311
0.0120226 0.103286
0.0131826 0.103249
0.0144544 0.103201
0.0158489 0.103142
0.017378 0.103071
0.0190546 0.102987
0.020893 0.10289
0.0229087 0.10278
0.0251189 0.102655
0.0275423 0.102514
0.0301995 0.102357
0.0331131 0.102182
0.0363078 0.101988
0.0398107 0.101773
0.0436516 0.101535
0.047863 0.101273
0.0524807 0.100985
0.057544 0.100668
0.0630957 0.10032
0.0691831 0.0999398
0.0758578 0.0995231
0.0831764 0.0990674
0.0912011 0.0985699
0.1 0.0980272
0.109648 0.0974358
0.120226 0.0967918
0.131826 0.0960915
0.144544 0.0953311
0.158489 0.0945059
0.17378 0.0936118
0.190546 0.0926443
0.20893 0.0915988
0.229087 0.0904707
0.251189 0.0892554
0.275423 0.0879485
0.301995 0.0865458
0.331131 0.085043
0.363078 0.0834367
0.398107 0.0817235
0.436516 0.079901
0.47863 0.0779673
0.524807 0.0759215
0.57544 0.0737639
0.630957 0.0714956
0.691831 0.0691196
0.758578 0.0666401
0.831764 0.0640629
0.912011 0.0613958
1 0.058648
1.09648 0.0558309
1.20226 0.0529572
1.31826 0.0500418
1.44544 0.0471005
1.58489 0.0441507
1.7378 0.0412105
1.90546 0.0382989
2.0893 0.0354344
2.29087 0.032636
2.51189 0.029921
2.75423 0.0273061
3.01995 0.0248059
3.31131 0.0224332
3.63078 0.0201982
3.98107 0.0181083
4.36516 0.0161686
4.7863 0.0143811
5.24807 0.0127454
5.7544 0.0112585
6.30957 0.00991542
6.91831 0.00870936
7.58578 0.00763215
8.31764 0.00667467
9.12011 0.00582719
10 0.00507983
10.9648 0.00442276
12.0226 0.00384657
13.1826 0.00334232
14.4544 0.00290179
15.8489 0.00251743
17.378 0.00218248
19.0546 0.00189086
20.893 0.00163716
22.9087 0.00141667
25.1189 0.00122515
27.5423 0.00105893
30.1995 0.000914757
33.1131 0.000789802
36.3078 0.000681565
39.8107 0.000587874
43.6516 0.000506819
47.863 0.000436742
52.4807 0.000376187
57.544 0.000323888
63.0957 0.000278746
69.1831 0.0002398
75.8578 0.000206217
83.1764 0.00017727
91.2011 0.000152332
100 0.000130858
109.648 0.000112372
120.226 9.64675e-05
131.826 8.27876e-05
144.544 7.10262e-05
158.489 6.09178e-05
173.78 5.22332e-05
190.546 4.47744e-05
208.93 3.83705e-05
229.087 3.28741e-05
251.189 2.81579e-05
275.423 2.41125e-05
301.995 2.06434e-05
331.131 1.76692e-05
363.078 1.51203e-05
398.107 1.29362e-05
436.516 1.10653e-05
478.63 9.46307e-06
524.807 8.0912e-06
575.44 6.91687e-06
630.957 5.91186e-06
691.831 5.05194e-06
758.578 4.31633e-06
831.764 3.68717e-06
912.011 3.1492e-06
1000 2.68926e-06
1096.48 2.29613e-06
1202.26 1.96014e-06
1318.26 1.67307e-06
1445.44 1.42781e-06
1584.89 1.21833e-06
1737.8 1.03943e-06
1905.46 8.86671e-07
2089.3 7.56258e-07
2290.87 6.44937e-07
2511.89 5.49928e-07
2754.23 4.68855e-07
3019.95 3.99681e-07
3311.31 3.4067e-07
3630.78 2.90335e-07
3981.07 2.47408e-07
4365.16 2.10802e-07
4786.3 1.7959e-07
5248.07 1.52983e-07
5754.4 1.30303e-07
6309.57 1.10973e-07
6918.31 9.44995e-08
7585.78 8.0463e-08
8317.64 6.85041e-08
9120.11 5.83166e-08
10000 4.96388e-08
10964.8 4.22482e-08
12022.6 3.59542e-08
13182.6 3.0595e-08
14454.4 2.6032e-08
15848.9 2.21475e-08
17378 1.88408e-08
19054.6 1.60264e-08
20893 1.36311e-08
22908.7 1.15927e-08
25118.9 9.85833e-09
27542.3 8.38267e-09
30199.5 7.12729e-09
33113.1 6.05939e-09
36307.8 5.15107e-09
39810.7 4.37853e-09
43651.6 3.72155e-09
47863 3.1629e-09
52480.7 2.68789e-09
57544 2.28403e-09
63095.7 1.94072e-09
69183.1 1.64886e-09
75857.8 1.4008e-09
83176.4 1.18997e-09
91201.1 1.01079e-09
100000 8.5853e-10
109648 7.29151e-10
120226 6.19226e-10
131826 5.25835e-10
144544 4.46498e-10
158489 3.79104e-10
173780 3.21862e-10
190546 2.73244e-10
208930 2.31954e-10
229087 1.96889e-10
251189 1.67116e-10
275423 1.41835e-10
301995 1.2037e-10
331131 1.02148e-10
363078 8.66786e-11
398107 7.35474e-11
436516 6.24016e-11
478630 5.29416e-11
524807 4.4913e-11
575440 3.80998e-11
630957 3.2318e-11
691831 2.74122e-11
758578 2.32497e-11
831764 1.9718e-11
912011 1.67219e-11
1e+06 1.41802e-11
1.09648e+06 1.20242e-11
1.20226e+06 1.01954e-11
1.31826e+06 8.64431e-12
1.44544e+06 7.32877e-12
1.58489e+06 6.21309e-12
1.7378e+06 5.26698e-12
1.90546e+06 4.46468e-12
2.0893e+06 3.7844e-12
2.29087e+06 3.20759e-12
2.51189e+06 2.71856e-12
2.75423e+06 2.30396e-12
3.01995e+06 1.95248e-12
3.31131e+06 1.65454e-12
3.63078e+06 1.40199e-12
3.98107e+06 1.18792e-12
4.36516e+06 1.00648e-12
4.7863e+06 8.52712e-13
5.24807e+06 7.22393e-13
5.7544e+06 6.11957e-13
6.30957e+06 5.18372e-13
6.91831e+06 4.39075e-13
7.58578e+06 3.71886e-13
8.31764e+06 3.1496e-13
9.12011e+06 2.66729e-13
1e+07 2.25871e-13
1.09648e+07 1.91258e-13
1.20226e+07 1.61937e-13
1.31826e+07 1.37102e-13
1.44544e+07 1.16067e-13
1.58489e+07 9.82508e-14
1.7378e+07 8.31626e-14
1.90546e+07 7.03853e-14
2.0893e+07 5.95656e-14
2.29087e+07 5.04042e-14
2.51189e+07 4.26476e-14
2.75423e+07 3.60807e-14
3.01995e+07 3.05218e-14
3.31131e+07 2.58164e-14
3.63078e+07 2.18337e-14
3.98107e+07 1.84632e-14
4.36516e+07 1.56112e-14
4.7863e+07 1.3198e-14
5.24807e+07 1.11565e-14
5.7544e+07 9.42942e-15
6.30957e+07 7.96852e-15
6.91831e+07 6.73264e-15
7.58578e+07 5.68654e-15
8.31764e+07 4.80019e-15


==> datafiles/Fg/BK-Pb85-run-000.dat <==
1.20226e-08 0.172877
1.31826e-08 0.172845
1.44544e-08 0.172868
1.58489e-08 0.172834
1.7378e-08 0.172857
1.90546e-08 0.172857
2.0893e-08 0.172849
2.29087e-08 0.172845
2.51189e-08 0.172858
2.75423e-08 0.17286
3.01995e-08 0.172852
3.31131e-08 0.172857
3.63078e-08 0.172847
3.98107e-08 0.172857
4.36516e-08 0.172857
4.7863e-08 0.172849
5.24807e-08 0.172855
5.7544e-08 0.17285
6.30957e-08 0.172857
6.91831e-08 0.17285
7.58578e-08 0.172852
8.31764e-08 0.172849
9.12011e-08 0.172855
1e-07 0.172852
1.09648e-07 0.172852
1.20226e-07 0.172853
1.31826e-07 0.172852
1.44544e-07 0.172853
1.58489e-07 0.172852
1.7378e-07 0.172853
1.90546e-07 0.172853
2.0893e-07 0.172852
2.29087e-07 0.172852
2.51189e-07 0.172853
2.75423e-07 0.172852
3.01995e-07 0.172852
3.31131e-07 0.172853
3.63078e-07 0.172852
3.98107e-07 0.172853
4.36516e-07 0.172852
4.7863e-07 0.172853
5.24807e-07 0.172852
5.7544e-07 0.172852
6.30957e-07 0.172852
6.91831e-07 0.172852
7.58578e-07 0.172852
8.31764e-07 0.172852
9.12011e-07 0.172852
1e-06 0.172852
1.09648e-06 0.172852
1.20226e-06 0.172852
1.31826e-06 0.172852
1.44544e-06 0.172852
1.58489e-06 0.172852
1.7378e-06 0.172852
1.90546e-06 0.172852
2.0893e-06 0.172853
2.29087e-06 0.172844
2.51189e-06 0.17286
2.75423e-06 0.172852
3.01995e-06 0.172852
3.31131e-06 0.172852
3.63078e-06 0.172852
3.98107e-06 0.172852
4.36516e-06 0.172852
4.7863e-06 0.172852
5.24807e-06 0.172852
5.7544e-06 0.172852
6.30957e-06 0.172852
6.91831e-06 0.172852
7.58578e-06 0.172852
8.31764e-06 0.172852
9.12011e-06 0.172852
1e-05 0.172852
1.09648e-05 0.172852
1.20226e-05 0.172852
1.31826e-05 0.172852
1.44544e-05 0.172852
1.58489e-05 0.17285
1.7378e-05 0.17285
1.90546e-05 0.17285
2.0893e-05 0.17285
2.29087e-05 0.17285
2.51189e-05 0.17285
2.75423e-05 0.17285
3.01995e-05 0.17285
3.31131e-05 0.172849
3.63078e-05 0.172849
3.98107e-05 0.172849
4.36516e-05 0.172849
4.7863e-05 0.172849
5.24807e-05 0.172847
5.7544e-05 0.172847
6.30957e-05 0.172847
6.91831e-05 0.172845
7.58578e-05 0.172845
8.31764e-05 0.172844
9.12011e-05 0.172844
0.0001 0.172842
0.000109648 0.172842
0.000120226 0.172841
0.000131826 0.172841
0.000144544 0.172839
0.000158489 0.172837
0.00017378 0.172836
0.000190546 0.172834
0.00020893 0.172833
0.000229087 0.172831
0.000251189 0.17283
0.000275423 0.172826
0.000301995 0.172825
0.000331131 0.172822
0.000363078 0.172818
0.000398107 0.172815
0.000436516 0.172812
0.00047863 0.172807
0.000524807 0.172802
0.00057544 0.172798
0.000630957 0.172793
0.000691831 0.172788
0.000758578 0.172782
0.000831764 0.172774
0.000912011 0.172767
0.001 0.172758
0.00109648 0.17275
0.00120226 0.172739
0.00131826 0.172729
0.00144544 0.172717
0.00158489 0.172704
0.0017378 0.172689
0.00190546 0.172674
0.0020893 0.172656
0.00229087 0.172637
0.00251189 0.172616
0.00275423 0.172599
0.00301995 0.172567
0.00331131 0.172541
0.00363078 0.172511
0.00398107 0.172479
0.00436516 0.172443
0.0047863 0.172403
0.00524807 0.17236
0.0057544 0.172314
0.00630957 0.172261
0.00691831 0.172204
0.00758578 0.172142
0.00831764 0.172074
0.00912011 0.171999
0.01 0.171916
0.0109648 0.171827
0.0120226 0.171728
0.0131826 0.17162
0.0144544 0.171501
0.0158489 0.171372
0.017378 0.171228
0.0190546 0.171072
0.020893 0.170902
0.0229087 0.170716
0.0251189 0.170511
0.0275423 0.170286
0.0301995 0.170041
0.0331131 0.169771
0.0363078 0.169479
0.0398107 0.169156
0.0436516 0.168803
0.047863 0.168418
0.0524807 0.167996
0.057544 0.167534
0.0630957 0.16703
0.0691831 0.166479
0.0758578 0.165876
0.0831764 0.165219
0.0912011 0.164501
0.1 0.163716
0.109648 0.16286
0.120226 0.161929
0.131826 0.16091
0.144544 0.159804
0.158489 0.158598
0.17378 0.157287
0.190546 0.155861
0.20893 0.154313
0.229087 0.152633
0.251189 0.150812
0.275423 0.14884
0.301995 0.146709
0.331131 0.144405
0.363078 0.141922
0.398107 0.139248
0.436516 0.136374
0.47863 0.133291
0.524807 0.129989
0.57544 0.126464
0.630957 0.122708
0.691831 0.118718
0.758578 0.114492
0.831764 0.110031
0.912011 0.10534
1 0.100425
1.09648 0.0952986
1.20226 0.0899786
1.31826 0.0844857
1.44544 0.0788477
1.58489 0.0730972
1.7378 0.0672722
1.90546 0.061419
2.0893 0.0555833
2.29087 0.0498201
2.51189 0.0441856
2.75423 0.0387372
3.01995 0.033532
3.31131 0.0286251
3.63078 0.024066
3.98107 0.0198972
4.36516 0.0161515
4.7863 0.0128497
5.24807 0.00999983
5.7544 0.00759602
6.30957 0.005619
6.91831 0.00403739
7.58578 0.00280991
8.31764 0.00188842
9.12011 0.00122138
10 0.00075743
10.9648 0.000448545
12.0226 0.000252525
13.1826 0.000134496
14.4544 6.74029e-05
15.8489 3.15967e-05
17.378 1.37646e-05
19.0546 5.53232e-06
20.893 2.03523e-06
22.9087 6.79237e-07
25.1189 2.03621e-07
27.5423 5.42196e-08
30.1995 1.26604e-08
33.1131 2.55382e-09
36.3078 4.37014e-10
39.8107 6.19805e-11
43.6516 7.04961e-12
47.863 6.08398e-13
52.4807 3.50343e-14
57.544 6.72657e-16
63.0957 -9.98409e-17
69.1831 -1.23137e-17
75.8578 -7.51894e-19
83.1764 -2.93426e-20
91.2011 -7.65895e-22
100 -1.33781e-23
109.648 -1.53763e-25
120.226 -1.13255e-27
131.826 -5.17063e-30
144.544 -1.4069e-32
158.489 -2.18131e-35
173.78 -1.83198e-38
190.546 -7.87548e-42
208.93 -1.62728e-45
229.087 -1.50746e-49
251.189 -5.79811e-54
275.423 -8.50955e-59
301.995 -4.34327e-64
331.131 -6.96301e-70
363.078 -3.13578e-76
398.107 -3.50972e-83
436.516 -8.53583e-91
478.63 -3.89325e-99
524.807 -2.83363e-108
575.44 -2.75706e-118
630.957 -2.9533e-129
691.831 -2.81502e-141
758.578 -1.89062e-154
831.764 -6.92665e-169
912.011 -1.04562e-184
1000 -4.78113e-202
1096.48 0
1202.26 0
1318.26 0
1445.44 0
1584.89 0
1737.8 0
1905.46 0
2089.3 0
2290.87 0
2511.89 0
2754.23 0
3019.95 0
3311.31 0
3630.78 0
3981.07 0
4365.16 0
4786.3 0
5248.07 0
5754.4 0
6309.57 0
6918.31 0
7585.78 0
8317.64 0
9120.11 0
10000 0
10964.8 0
12022.6 0
13182.6 0
14454.4 0
15848.9 0
17378 0
19054.6 0
20893 0
22908.7 0
25118.9 0
27542.3 0
30199.5 0
33113.1 0
36307.8 0
39810.7 0
43651.6 0
47863 0
52480.7 0
57544 0
63095.7 0
69183.1 0
75857.8 0
83176.4 0
91201.1 0
100000 0
109648 0
120226 0
131826 0
144544 0
158489 0
173780 0
190546 0
208930 0
229087 0
251189 0
275423 0
301995 0
331131 0
363078 0
398107 0
436516 0
478630 0
524807 0
575440 0
630957 0
691831 0
758578 0
831764 0
912011 0
1e+06 0
1.09648e+06 0
1.20226e+06 0
1.31826e+06 0
1.44544e+06 0
1.58489e+06 0
1.7378e+06 0
1.90546e+06 0
2.0893e+06 0
2.29087e+06 0
2.51189e+06 0
2.75423e+06 0
3.01995e+06 0
3.31131e+06 0
3.63078e+06 0
3.98107e+06 0
4.36516e+06 0
4.7863e+06 0
5.24807e+06 0
5.7544e+06 0
6.30957e+06 0
6.91831e+06 0
7.58578e+06 0
8.31764e+06 0
9.12011e+06 0
1e+07 0
1.09648e+07 0
1.20226e+07 0
1.31826e+07 0
1.44544e+07 0
1.58489e+07 0
1.7378e+07 0
1.90546e+07 0
2.0893e+07 0
2.29087e+07 0
2.51189e+07 0
2.75423e+07 0
3.01995e+07 0
3.31131e+07 0
3.63078e+07 0
3.98107e+07 0
4.36516e+07 0
4.7863e+07 0
5.24807e+07 0
5.7544e+07 0
6.30957e+07 0
6.91831e+07 0
7.58578e+07 0
8.31764e+07 0


==> datafiles/Fg/BK-Pb85-run-001.dat <==
1.20226e-08 -1.54215e+06
1.31826e-08 -1.37653e+06
1.44544e-08 -1.22431e+06
1.58489e-08 -1.08503e+06
1.7378e-08 -958194
1.90546e-08 -843235
2.0893e-08 -739528
2.29087e-08 -646405
2.51189e-08 -563167
2.75423e-08 -489096
3.01995e-08 -423467
3.31131e-08 -365563
3.63078e-08 -314681
3.98107e-08 -270143
4.36516e-08 -231303
4.7863e-08 -197554
5.24807e-08 -168325
5.7544e-08 -143094
6.30957e-08 -121380
6.91831e-08 -102746
7.58578e-08 -86798.5
8.31764e-08 -73185.5
9.12011e-08 -61593.1
1e-07 -51744.1
1.09648e-07 -43394.2
1.20226e-07 -36329.7
1.31826e-07 -30364.1
1.44544e-07 -25335.7
1.58489e-07 -21104.7
1.7378e-07 -17550.7
1.90546e-07 -14569.9
2.0893e-07 -12073.9
2.29087e-07 -9986.96
2.51189e-07 -8244.61
2.75423e-07 -6792.1
3.01995e-07 -5582.96
3.31131e-07 -4577.92
3.63078e-07 -3743.79
3.98107e-07 -3052.54
4.36516e-07 -2480.67
4.7863e-07 -2008.33
5.24807e-07 -1618.92
5.7544e-07 -1298.49
6.30957e-07 -1035.38
6.91831e-07 -819.826
7.58578e-07 -643.689
8.31764e-07 -500.17
9.12011e-07 -383.6
1e-06 -289.266
1.09648e-06 -213.242
1.20226e-06 -152.276
1.31826e-06 -103.662
1.44544e-06 -65.1606
1.58489e-06 -34.9188
1.7378e-06 -11.4036
1.90546e-06 6.64997
2.0893e-06 20.2848
2.29087e-06 30.3593
2.51189e-06 37.5784
2.75423e-06 42.5208
3.01995e-06 45.6593
3.31131e-06 47.3806
3.63078e-06 47.9991
3.98107e-06 47.77
4.36516e-06 46.9001
4.7863e-06 45.5557
5.24807e-06 43.8703
5.7544e-06 41.9504
6.30957e-06 39.8802
6.91831e-06 37.7262
7.58578e-06 35.5399
8.31764e-06 33.3613
9.12011e-06 31.2202
1e-05 29.1389
1.09648e-05 27.1335
1.20226e-05 25.2152
1.31826e-05 23.3912
1.44544e-05 21.6654
1.58489e-05 20.0397
1.7378e-05 18.5137
1.90546e-05 17.0858
2.0893e-05 15.7533
2.29087e-05 14.5128
2.51189e-05 13.3605
2.75423e-05 12.2919
3.01995e-05 11.3027
3.31131e-05 10.3881
3.63078e-05 9.54376
3.98107e-05 8.76508
4.36516e-05 8.04769
4.7863e-05 7.38737
5.24807e-05 6.78008
5.7544e-05 6.22196
6.30957e-05 5.70938
6.91831e-05 5.2389
7.58578e-05 4.80729
8.31764e-05 4.41154
9.12011e-05 4.04881
0.0001 3.71649
0.000109648 3.41214
0.000120226 3.13349
0.000131826 2.87844
0.000144544 2.64508
0.000158489 2.43157
0.00017378 2.2363
0.000190546 2.05775
0.00020893 1.8945
0.000229087 1.74526
0.000251189 1.60887
0.000275423 1.48422
0.000301995 1.37032
0.000331131 1.26626
0.000363078 1.17119
0.000398107 1.08435
0.000436516 1.00503
0.00047863 0.93258
0.000524807 0.866417
0.00057544 0.805997
0.000630957 0.750823
0.000691831 0.700444
0.000758578 0.654444
0.000831764 0.612443
0.000912011 0.574096
0.001 0.539085
0.00109648 0.507123
0.00120226 0.477942
0.00131826 0.451303
0.00144544 0.426982
0.00158489 0.404782
0.0017378 0.384512
0.00190546 0.366009
0.0020893 0.349116
0.00229087 0.333694
0.00251189 0.319613
0.00275423 0.30676
0.00301995 0.295016
0.00331131 0.2843
0.00363078 0.274512
0.00398107 0.265572
0.00436516 0.257406
0.0047863 0.249946
0.00524807 0.24313
0.0057544 0.236899
0.00630957 0.231204
0.00691831 0.225997
0.00758578 0.221232
0.00831764 0.216872
0.00912011 0.212879
0.01 0.20922
0.0109648 0.205865
0.0120226 0.202786
0.0131826 0.199956
0.0144544 0.197352
0.0158489 0.194954
0.017378 0.19274
0.0190546 0.190691
0.020893 0.188793
0.0229087 0.187028
0.0251189 0.185382
0.0275423 0.18384
0.0301995 0.182392
0.0331131 0.18102
0.0363078 0.179724
0.0398107 0.178481
0.0436516 0.177289
0.047863 0.176135
0.0524807 0.17501
0.057544 0.173905
0.0630957 0.172812
0.0691831 0.171722
0.0758578 0.170625
0.0831764 0.169514
0.0912011 0.168381
0.1 0.167216
0.109648 0.166011
0.120226 0.164759
0.131826 0.163446
0.144544 0.162069
0.158489 0.160614
0.17378 0.159073
0.190546 0.157437
0.20893 0.155695
0.229087 0.153836
0.251189 0.151851
0.275423 0.149727
0.301995 0.147456
0.331131 0.145024
0.363078 0.142422
0.398107 0.13964
0.436516 0.136666
0.47863 0.133492
0.524807 0.130109
0.57544 0.126509
0.630957 0.122687
0.691831 0.118637
0.758578 0.114359
0.831764 0.109854
0.912011 0.105125
1 0.10018
1.09648 0.0950309
1.20226 0.089695
1.31826 0.0841936
1.44544 0.0785539
1.58489 0.0728085
1.7378 0.0669948
1.90546 0.0611591
2.0893 0.0553463
2.29087 0.0496103
2.51189 0.044007
2.75423 0.0385922
3.01995 0.0334222
3.31131 0.0285506
3.63078 0.0240257
3.98107 0.0198888
4.36516 0.0161716
4.7863 0.0128938
5.24807 0.010063
5.7544 0.00767294
6.30957 0.00570442
6.91831 0.00412636
7.58578 0.00289813
8.31764 0.00197242
9.12011 0.00129863
10 0.000826353
10.9648 0.000508455
12.0226 0.000303453
13.1826 0.000177001
14.4544 0.000102378
15.8489 6.00831e-05
17.378 3.68187e-05
19.0546 2.41322e-05
20.893 1.7032e-05
22.9087 1.27827e-05
25.1189 9.98993e-06
27.5423 7.98371e-06
30.1995 6.45077e-06
33.1131 5.23935e-06
36.3078 4.26678e-06
39.8107 3.4805e-06
43.6516 2.8426e-06
47.863 2.324e-06
52.4807 1.90168e-06
57.544 1.55732e-06
63.0957 1.2762e-06
69.1831 1.04648e-06
75.8578 8.58592e-07
83.1764 7.04789e-07
91.2011 5.78804e-07
100 4.75536e-07
109.648 3.90842e-07
120.226 3.21343e-07
131.826 2.64288e-07
144.544 2.17426e-07
158.489 1.78924e-07
173.78 1.47276e-07
190.546 1.21254e-07
208.93 9.98516e-08
229.087 8.22436e-08
251.189 6.77535e-08
275.423 5.58263e-08
301.995 4.60064e-08
331.131 3.79196e-08
363.078 3.1259e-08
398.107 2.5772e-08
436.516 2.12507e-08
478.63 1.75249e-08
524.807 1.4454e-08
575.44 1.19226e-08
630.957 9.83554e-09
691.831 8.11466e-09
758.578 6.69551e-09
831.764 5.52508e-09
912.011 4.55965e-09
1000 3.76322e-09
1096.48 3.10618e-09
1202.26 2.56403e-09
1318.26 2.1167e-09
1445.44 1.74752e-09
1584.89 1.44283e-09
1737.8 1.19135e-09
1905.46 9.83769e-10
2089.3 8.12408e-10
2290.87 6.70937e-10
2511.89 5.54136e-10
2754.23 4.57695e-10
3019.95 3.7806e-10
3311.31 3.12297e-10
3630.78 2.57989e-10
3981.07 2.13136e-10
4365.16 1.76089e-10
4786.3 1.4549e-10
5248.07 1.20214e-10
5754.4 9.93337e-11
6309.57 8.20842e-11
6918.31 6.78333e-11
7585.78 5.6059e-11
8317.64 4.63305e-11
9120.11 3.8292e-11
10000 3.16496e-11
10964.8 2.61605e-11
12022.6 2.16244e-11
13182.6 1.78755e-11
14454.4 1.47771e-11
15848.9 1.22162e-11
17378 1.00996e-11
19054.6 8.34997e-12
20893 6.90373e-12
22908.7 5.70819e-12
25118.9 4.71987e-12
27542.3 3.9028e-12
30199.5 3.2273e-12
33113.1 2.66879e-12
36307.8 2.20703e-12
39810.7 1.82522e-12
43651.6 1.50951e-12
47863 1.24846e-12
52480.7 1.03258e-12
57544 8.5406e-13
63095.7 7.06428e-13
69183.1 5.84333e-13
75857.8 4.83355e-13
83176.4 3.9984e-13
91201.1 3.30765e-13
100000 2.7363e-13
109648 2.26372e-13
120226 1.87282e-13
131826 1.54946e-13
144544 1.28197e-13
158489 1.06069e-13
173780 8.77627e-14
190546 7.26179e-14
208930 6.00883e-14
229087 4.97219e-14
251189 4.11451e-14
275423 3.40485e-14
301995 2.81768e-14
331131 2.33183e-14
363078 1.9298e-14
398107 1.59712e-14
436516 1.32183e-14
478630 1.09402e-14
524807 9.05488e-15
575440 7.49467e-15
630957 6.20345e-15
691831 5.13482e-15
758578 4.25036e-15
831764 3.51834e-15
912011 2.91246e-15
1e+06 2.41097e-15
1.09648e+06 1.99588e-15
1.20226e+06 1.65228e-15
1.31826e+06 1.36788e-15
1.44544e+06 1.13245e-15
1.58489e+06 9.37561e-16
1.7378e+06 7.76229e-16
1.90546e+06 6.42672e-16
2.0893e+06 5.32107e-16
2.29087e+06 4.40573e-16
2.51189e+06 3.64791e-16
2.75423e+06 3.02052e-16
3.01995e+06 2.50107e-16
3.31131e+06 2.071e-16
3.63078e+06 1.71493e-16
3.98107e+06 1.4201e-16
4.36516e+06 1.17598e-16
4.7863e+06 9.7384e-17
5.24807e+06 8.06465e-17
5.7544e+06 6.67871e-17
6.30957e+06 5.53105e-17
6.91831e+06 4.58069e-17
7.58578e+06 3.79368e-17
8.31764e+06 3.14196e-17
9.12011e+06 2.60225e-17
1e+07 2.15528e-17
1.09648e+07 1.78511e-17
1.20226e+07 1.47856e-17
1.31826e+07 1.22467e-17
1.44544e+07 1.01439e-17
1.58489e+07 8.40231e-18
1.7378e+07 6.95986e-18
1.90546e+07 5.76515e-18
2.0893e+07 4.7756e-18
2.29087e+07 3.95596e-18
2.51189e+07 3.27705e-18
2.75423e+07 2.71471e-18
3.01995e+07 2.24889e-18
3.31131e+07 1.86304e-18
3.63078e+07 1.54341e-18
3.98107e+07 1.27864e-18
4.36516e+07 1.05931e-18
4.7863e+07 8.77619e-19
5.24807e+07 7.27101e-19
5.7544e+07 6.02406e-19
6.30957e+07 4.99105e-19
6.91831e+07 4.13524e-19
7.58578e+07 3.42622e-19
8.31764e+07 2.83883e-19


==> datafiles/Fg/BK-Pb85-run-002.dat <==
1.20226e-08 -2.34031e+06
1.31826e-08 -2.09274e+06
1.44544e-08 -1.86466e+06
1.58489e-08 -1.65545e+06
1.7378e-08 -1.46448e+06
1.90546e-08 -1.29102e+06
2.0893e-08 -1.13421e+06
2.29087e-08 -993127
2.51189e-08 -866771
2.75423e-08 -754118
3.01995e-08 -654122
3.31131e-08 -565737
3.63078e-08 -487931
3.98107e-08 -419708
4.36516e-08 -360107
4.7863e-08 -308226
5.24807e-08 -263215
5.7544e-08 -224291
6.30957e-08 -190730
6.91831e-08 -161876
7.58578e-08 -137135
8.31764e-08 -115974
9.12011e-08 -97915.9
1e-07 -82540.9
1.09648e-07 -69476.9
1.20226e-07 -58397.8
1.31826e-07 -49018.8
1.44544e-07 -41092.5
1.58489e-07 -34404.5
1.7378e-07 -28769.6
1.90546e-07 -24028.9
2.0893e-07 -20045.4
2.29087e-07 -16702.4
2.51189e-07 -13900.4
2.75423e-07 -11554.5
3.01995e-07 -9592.49
3.31131e-07 -7953.42
3.63078e-07 -6585.51
3.98107e-07 -5445.1
4.36516e-07 -4495.32
4.7863e-07 -3705.11
5.24807e-07 -3048.36
5.7544e-07 -2503.13
6.30957e-07 -2050.95
6.91831e-07 -1676.41
7.58578e-07 -1366.55
8.31764e-07 -1110.54
9.12011e-07 -899.324
1e-06 -725.328
1.09648e-06 -582.237
1.20226e-06 -464.779
1.31826e-06 -368.561
1.44544e-06 -289.926
1.58489e-06 -225.828
1.7378e-06 -173.734
1.90546e-06 -131.538
2.0893e-06 -97.4948
2.29087e-06 -70.1537
2.51189e-06 -48.3129
2.75423e-06 -30.9773
3.01995e-06 -17.3235
3.31131e-06 -6.67104
3.63078e-06 1.5418
3.98107e-06 7.77811
4.36516e-06 12.4192
4.7863e-06 15.7784
5.24807e-06 18.1129
5.7544e-06 19.6335
6.30957e-06 20.5122
6.91831e-06 20.8894
7.58578e-06 20.8794
8.31764e-06 20.5744
9.12011e-06 20.0494
1e-05 19.3641
1.09648e-05 18.5667
1.20226e-05 17.6953
1.31826e-05 16.7802
1.44544e-05 15.845
1.58489e-05 14.9077
1.7378e-05 13.9824
1.90546e-05 13.0795
2.0893e-05 12.2067
2.29087e-05 11.3692
2.51189e-05 10.5708
2.75423e-05 9.81343
3.01995e-05 9.09832
3.31131e-05 8.4256
3.63078e-05 7.79485
3.98107e-05 7.2051
4.36516e-05 6.65506
4.7863e-05 6.14313
5.24807e-05 5.66759
5.7544e-05 5.22657
6.30957e-05 4.81818
6.91831e-05 4.44049
7.58578e-05 4.09162
8.31764e-05 3.76968
9.12011e-05 3.47289
0.0001 3.19951
0.000109648 2.94787
0.000120226 2.71641
0.000131826 2.50362
0.000144544 2.30813
0.000158489 2.12859
0.00017378 1.9638
0.000190546 1.8126
0.00020893 1.67391
0.000229087 1.54674
0.000251189 1.43018
0.000275423 1.32336
0.000301995 1.22549
0.000331131 1.13585
0.000363078 1.05376
0.000398107 0.978594
0.000436516 0.909784
0.00047863 0.846798
0.000524807 0.789155
0.00057544 0.736405
0.000630957 0.68814
0.000691831 0.643982
0.000758578 0.603586
0.000831764 0.566631
0.000912011 0.532832
0.001 0.501917
0.00109648 0.473645
0.00120226 0.447787
0.00131826 0.424142
0.00144544 0.402519
0.00158489 0.382745
0.0017378 0.364664
0.00190546 0.348131
0.0020893 0.333013
0.00229087 0.319187
0.00251189 0.306545
0.00275423 0.294987
0.00301995 0.28441
0.00331131 0.274743
0.00363078 0.265899
0.00398107 0.257807
0.00436516 0.250406
0.0047863 0.243634
0.00524807 0.237435
0.0057544 0.231763
0.00630957 0.226568
0.00691831 0.221809
0.00758578 0.217449
0.00831764 0.213452
0.00912011 0.209785
0.01 0.206419
0.0109648 0.203327
0.0120226 0.200484
0.0131826 0.197866
0.0144544 0.195453
0.0158489 0.193225
0.017378 0.191164
0.0190546 0.189254
0.020893 0.187478
0.0229087 0.185825
0.0251189 0.184276
0.0275423 0.182823
0.0301995 0.181454
0.0331131 0.180154
0.0363078 0.17892
0.0398107 0.177736
0.0436516 0.176594
0.047863 0.175486
0.0524807 0.1744
0.057544 0.173332
0.0630957 0.172271
0.0691831 0.171209
0.0758578 0.17014
0.0831764 0.169051
0.0912011 0.167939
0.1 0.166791
0.109648 0.165602
0.120226 0.164364
0.131826 0.163064
0.144544 0.161698
0.158489 0.160253
0.17378 0.158721
0.190546 0.157092
0.20893 0.155356
0.229087 0.153503
0.251189 0.151522
0.275423 0.149402
0.301995 0.147134
0.331131 0.144705
0.363078 0.142106
0.398107 0.139325
0.436516 0.136353
0.47863 0.13318
0.524807 0.129798
0.57544 0.126199
0.630957 0.122379
0.691831 0.118331
0.758578 0.114056
0.831764 0.109554
0.912011 0.10483
1 0.0998906
1.09648 0.0947492
1.20226 0.0894225
1.31826 0.0839323
1.44544 0.0783058
1.58489 0.0725758
1.7378 0.0667798
1.90546 0.0609637
2.0893 0.0551725
2.29087 0.0494599
2.51189 0.0438809
2.75423 0.0384913
3.01995 0.0333468
3.31131 0.0284999
3.63078 0.0239985
3.98107 0.0198832
4.36516 0.0161848
4.7863 0.0129231
5.24807 0.0101049
5.7544 0.00772393
6.30957 0.00576096
6.91831 0.00418522
7.58578 0.00295646
8.31764 0.00202795
9.12011 0.00134971
10 0.00087197
10.9648 0.000548152
12.0226 0.000337246
13.1826 0.000205254
14.4544 0.000125668
15.8489 7.90916e-05
17.378 5.22345e-05
19.0546 3.6595e-05
20.893 2.71001e-05
22.9087 2.09233e-05
25.1189 1.65833e-05
27.5423 1.33344e-05
30.1995 1.08014e-05
33.1131 8.78287e-06
36.3078 7.15728e-06
39.8107 5.84134e-06
43.6516 4.77295e-06
47.863 3.90385e-06
52.4807 3.19578e-06
57.544 2.61813e-06
63.0957 2.14635e-06
69.1831 1.76065e-06
75.8578 1.44506e-06
83.1764 1.18662e-06
91.2011 9.74835e-07
100 8.01176e-07
109.648 6.58698e-07
120.226 5.41743e-07
131.826 4.45693e-07
144.544 3.66777e-07
158.489 3.01915e-07
173.78 2.48586e-07
190.546 2.04723e-07
208.93 1.68634e-07
229.087 1.38936e-07
251.189 1.14489e-07
275.423 9.43598e-08
301.995 7.77824e-08
331.131 6.4127e-08
363.078 5.28767e-08
398.107 4.36059e-08
436.516 3.59652e-08
478.63 2.9667e-08
524.807 2.44744e-08
575.44 2.01929e-08
630.957 1.66621e-08
691.831 1.37501e-08
758.578 1.13481e-08
831.764 9.36651e-09
912.011 7.73162e-09
1000 6.38262e-09
1096.48 5.26941e-09
1202.26 4.35071e-09
1318.26 3.59243e-09
1445.44 2.96652e-09
1584.89 2.44984e-09
1737.8 2.02327e-09
1905.46 1.6711e-09
2089.3 1.38031e-09
2290.87 1.14018e-09
2511.89 9.4189e-10
2754.23 7.78126e-10
3019.95 6.42871e-10
3311.31 5.31156e-10
3630.78 4.38876e-10
3981.07 3.62647e-10
4365.16 2.99674e-10
4786.3 2.47648e-10
5248.07 2.04665e-10
5754.4 1.6915e-10
6309.57 1.39803e-10
6918.31 1.15554e-10
7585.78 9.55146e-11
8317.64 7.89542e-11
9120.11 6.52677e-11
10000 5.39561e-11
10964.8 4.46067e-11
12022.6 3.68787e-11
13182.6 3.04909e-11
14454.4 2.52105e-11
15848.9 2.08453e-11
17378 1.72366e-11
19054.6 1.42533e-11
20893 1.17866e-11
22908.7 9.74725e-12
25118.9 8.06102e-12
27542.3 6.66673e-12
30199.5 5.5138e-12
33113.1 4.56041e-12
36307.8 3.77199e-12
39810.7 3.11998e-12
43651.6 2.58076e-12
47863 2.13481e-12
52480.7 1.76597e-12
57544 1.4609e-12
63095.7 1.20857e-12
69183.1 9.99851e-13
75857.8 8.27205e-13
83176.4 6.8439e-13
91201.1 5.66249e-13
100000 4.68516e-13
109648 3.87662e-13
120226 3.2077e-13
131826 2.65429e-13
144544 2.19642e-13
158489 1.81757e-13
173780 1.50412e-13
190546 1.24475e-13
208930 1.03014e-13
229087 8.52553e-14
251189 7.05599e-14
275423 5.83989e-14
301995 4.83352e-14
331131 4.00068e-14
363078 3.31141e-14
398107 2.74098e-14
436516 2.26887e-14
478630 1.87811e-14
524807 1.55469e-14
575440 1.28699e-14
630957 1.06542e-14
691831 8.82011e-15
758578 7.30195e-15
831764 6.04523e-15
912011 5.00491e-15
1e+06 4.14371e-15
1.09648e+06 3.43078e-15
1.20226e+06 2.84058e-15
1.31826e+06 2.35196e-15
1.44544e+06 1.94742e-15
1.58489e+06 1.61251e-15
1.7378e+06 1.33522e-15
1.90546e+06 1.10563e-15
2.0893e+06 9.15545e-16
2.29087e+06 7.58154e-16
2.51189e+06 6.27833e-16
2.75423e+06 5.19923e-16
3.01995e+06 4.3057e-16
3.31131e+06 3.56579e-16
3.63078e+06 2.95309e-16
3.98107e+06 2.44572e-16
4.36516e+06 2.02555e-16
4.7863e+06 1.6776e-16
5.24807e+06 1.38946e-16
5.7544e+06 1.15082e-16
6.30957e+06 9.53189e-17
6.91831e+06 7.8951e-17
7.58578e+06 6.5395e-17
8.31764e+06 5.41676e-17
9.12011e+06 4.48685e-17
1e+07 3.71665e-17
1.09648e+07 3.07871e-17
1.20226e+07 2.55033e-17
1.31826e+07 2.11265e-17
1.44544e+07 1.75012e-17
1.58489e+07 1.44983e-17
1.7378e+07 1.20108e-17
1.90546e+07 9.95024e-18
2.0893e+07 8.24333e-18
2.29087e+07 6.82935e-18
2.51189e+07 5.65801e-18
2.75423e+07 4.68764e-18
3.01995e+07 3.88376e-18
3.31131e+07 3.21778e-18
3.63078e+07 2.66605e-18
3.98107e+07 2.20896e-18
4.36516e+07 1.83025e-18
4.7863e+07 1.5165e-18
5.24807e+07 1.25656e-18
5.7544e+07 1.04118e-18
6.30957e+07 8.62739e-19
6.91831e+07 7.14889e-19
7.58578e+07 5.92383e-19
8.31764e+07 4.9088e-19


==> datafiles/Fg/BK-Pb85-run-005.dat <==
1.20226e-08 -4.02062e+06
1.31826e-08 -3.60834e+06
1.44544e-08 -3.22639e+06
1.58489e-08 -2.87416e+06
1.7378e-08 -2.55106e+06
1.90546e-08 -2.25621e+06
2.0893e-08 -1.98848e+06
2.29087e-08 -1.7466e+06
2.51189e-08 -1.5291e+06
2.75423e-08 -1.33445e+06
3.01995e-08 -1.16104e+06
3.31131e-08 -1.00722e+06
3.63078e-08 -871356
3.98107e-08 -751822
4.36516e-08 -647060
4.7863e-08 -555575
5.24807e-08 -475956
5.7544e-08 -406888
6.30957e-08 -347155
6.91831e-08 -295643
7.58578e-08 -251336
8.31764e-08 -213325
9.12011e-08 -180787
1e-07 -152997
1.09648e-07 -129308
1.20226e-07 -109154
1.31826e-07 -92036
1.44544e-07 -77519.9
1.58489e-07 -65228.9
1.7378e-07 -54835.7
1.90546e-07 -46058.5
2.0893e-07 -38654.8
2.29087e-07 -32416.4
2.51189e-07 -27165
2.75423e-07 -22748.7
3.01995e-07 -19037.6
3.31131e-07 -15922
3.63078e-07 -13308
3.98107e-07 -11116.4
4.36516e-07 -9280.28
4.7863e-07 -7742.79
5.24807e-07 -6456.18
5.7544e-07 -5380.09
6.30957e-07 -4480.58
6.91831e-07 -3729.05
7.58578e-07 -3101.47
8.31764e-07 -2577.67
9.12011e-07 -2140.71
1e-06 -1776.36
1.09648e-06 -1472.74
1.20226e-06 -1219.83
1.31826e-06 -1009.29
1.44544e-06 -834.126
1.58489e-06 -688.476
1.7378e-06 -567.445
1.90546e-06 -466.942
2.0893e-06 -383.547
2.29087e-06 -314.406
2.51189e-06 -257.132
2.75423e-06 -209.734
3.01995e-06 -170.554
3.31131e-06 -138.202
3.63078e-06 -111.527
3.98107e-06 -89.564
4.36516e-06 -71.5117
4.7863e-06 -56.7017
5.24807e-06 -44.578
5.7544e-06 -34.6778
6.30957e-06 -26.6161
6.91831e-06 -20.0731
7.58578e-06 -14.7826
8.31764e-06 -10.524
9.12011e-06 -7.11416
1e-05 -4.40098
1.09648e-05 -2.25863
1.20226e-05 -0.582859
1.31826e-05 0.712551
1.44544e-05 1.69884
1.58489e-05 2.43478
1.7378e-05 2.96884
1.90546e-05 3.34089
2.0893e-05 3.58368
2.29087e-05 3.72407
2.51189e-05 3.78404
2.75423e-05 3.78152
3.01995e-05 3.7311
3.31131e-05 3.64462
3.63078e-05 3.53165
3.98107e-05 3.39987
4.36516e-05 3.25543
4.7863e-05 3.10323
5.24807e-05 2.9471
5.7544e-05 2.79007
6.30957e-05 2.63444
6.91831e-05 2.48201
7.58578e-05 2.33402
8.31764e-05 2.19147
9.12011e-05 2.05499
0.0001 1.92499
0.000109648 1.80173
0.000120226 1.68528
0.000131826 1.5756
0.000144544 1.4726
0.000158489 1.37612
0.00017378 1.28592
0.000190546 1.20175
0.00020893 1.12334
0.000229087 1.0504
0.000251189 0.982632
0.000275423 0.919745
0.000301995 0.861447
0.000331131 0.807449
0.000363078 0.757477
0.000398107 0.711265
0.000436516 0.668556
0.00047863 0.629109
0.000524807 0.592695
0.00057544 0.559095
0.000630957 0.528105
0.000691831 0.499535
0.000758578 0.473203
0.000831764 0.448943
0.000912011 0.426599
0.001 0.406022
0.00109648 0.387079
0.00120226 0.369644
0.00131826 0.353598
0.00144544 0.338835
0.00158489 0.325251
0.0017378 0.312757
0.00190546 0.301264
0.0020893 0.290695
0.00229087 0.280974
0.00251189 0.272036
0.00275423 0.263817
0.00301995 0.256254
0.00331131 0.249303
0.00363078 0.24291
0.00398107 0.237031
0.00436516 0.231621
0.0047863 0.226646
0.00524807 0.222066
0.0057544 0.217851
0.00630957 0.213971
0.00691831 0.210396
0.00758578 0.207104
0.00831764 0.204067
0.00912011 0.201266
0.01 0.198678
0.0109648 0.196286
0.0120226 0.194074
0.0131826 0.192024
0.0144544 0.19012
0.0158489 0.18835
0.017378 0.186703
0.0190546 0.185162
0.020893 0.183721
0.0229087 0.182365
0.0251189 0.181085
0.0275423 0.179874
0.0301995 0.17872
0.0331131 0.177615
0.0363078 0.176557
0.0398107 0.175527
0.0436516 0.174526
0.047863 0.173543
0.0524807 0.172572
0.057544 0.171604
0.0630957 0.170633
0.0691831 0.169653
0.0758578 0.168655
0.0831764 0.167632
0.0912011 0.166576
0.1 0.165481
0.109648 0.164339
0.120226 0.163142
0.131826 0.161878
0.144544 0.160544
0.158489 0.159128
0.17378 0.157621
0.190546 0.156015
0.20893 0.154299
0.229087 0.152463
0.251189 0.150497
0.275423 0.14839
0.301995 0.146133
0.331131 0.143714
0.363078 0.141123
0.398107 0.138349
0.436516 0.135384
0.47863 0.132218
0.524807 0.128842
0.57544 0.12525
0.630957 0.121437
0.691831 0.117399
0.758578 0.113135
0.831764 0.108647
0.912011 0.103939
1 0.0990206
1.09648 0.0939043
1.20226 0.0886078
1.31826 0.0831532
1.44544 0.0775685
1.58489 0.0718861
1.7378 0.0661443
1.90546 0.0603878
2.0893 0.0546618
2.29087 0.0490189
2.51189 0.043513
2.75423 0.0381981
3.01995 0.0331283
3.31131 0.0283544
3.63078 0.0239221
3.98107 0.01987
4.36516 0.0162274
4.7863 0.0130123
5.24807 0.0102308
5.7544 0.00787604
6.30957 0.00592908
6.91831 0.00435986
7.58578 0.00312942
8.31764 0.00219261
9.12011 0.00150128
10 0.00100746
10.9648 0.000666232
12.0226 0.000437956
13.1826 0.00028964
14.4544 0.000195407
15.8489 0.000136159
17.378 9.86403e-05
19.0546 7.42112e-05
20.893 5.7566e-05
22.9087 4.56152e-05
25.1189 3.66258e-05
27.5423 2.96324e-05
30.1995 2.40781e-05
33.1131 1.96155e-05
36.3078 1.60081e-05
39.8107 1.30814e-05
43.6516 1.07015e-05
47.863 8.76283e-06
52.4807 7.18121e-06
57.544 5.88931e-06
63.0957 4.83293e-06
69.1831 3.96831e-06
75.8578 3.26007e-06
83.1764 2.67947e-06
91.2011 2.2032e-06
100 1.81228e-06
109.648 1.49125e-06
120.226 1.22749e-06
131.826 1.01067e-06
144.544 8.32377e-07
158.489 6.85708e-07
173.78 5.65014e-07
190.546 4.65665e-07
208.93 3.83861e-07
229.087 3.16486e-07
251.189 2.60982e-07
275.423 2.15248e-07
301.995 1.77555e-07
331.131 1.46483e-07
363.078 1.20865e-07
398.107 9.974e-08
436.516 8.23172e-08
478.63 6.79453e-08
524.807 5.60887e-08
575.44 4.6306e-08
630.957 3.82332e-08
691.831 3.15705e-08
758.578 2.60713e-08
831.764 2.15318e-08
912.011 1.77841e-08
1000 1.46899e-08
1096.48 1.21349e-08
1202.26 1.0025e-08
1318.26 8.28252e-09
1445.44 6.84336e-09
1584.89 5.65463e-09
1737.8 4.67268e-09
1905.46 3.86146e-09
2089.3 3.19128e-09
2290.87 2.63756e-09
2511.89 2.18002e-09
2754.23 1.80195e-09
3019.95 1.48953e-09
3311.31 1.23134e-09
3630.78 1.01795e-09
3981.07 8.41578e-10
4365.16 6.95798e-10
4786.3 5.75296e-10
5248.07 4.75685e-10
5754.4 3.93339e-10
6309.57 3.2526e-10
6918.31 2.68977e-10
7585.78 2.22441e-10
8317.64 1.83964e-10
9120.11 1.52149e-10
10000 1.2584e-10
10964.8 1.04085e-10
12022.6 8.60939e-11
13182.6 7.12153e-11
14454.4 5.89099e-11
15848.9 4.87326e-11
17378 4.03149e-11
19054.6 3.33524e-11
20893 2.75933e-11
22908.7 2.28293e-11
25118.9 1.88885e-11
27542.3 1.56285e-11
30199.5 1.29315e-11
33113.1 1.07003e-11
36307.8 8.85428e-12
39810.7 7.327e-12
43651.6 6.06334e-12
47863 5.01776e-12
52480.7 4.15261e-12
57544 3.43673e-12
63095.7 2.84434e-12
69183.1 2.35412e-12
75857.8 1.94845e-12
83176.4 1.61273e-12
91201.1 1.3349e-12
100000 1.10496e-12
109648 9.14644e-13
120226 7.57132e-13
131826 6.26762e-13
144544 5.18853e-13
158489 4.29534e-13
173780 3.55598e-13
190546 2.94398e-13
208930 2.43736e-13
229087 2.01797e-13
251189 1.67079e-13
275423 1.38337e-13
301995 1.14542e-13
331131 9.48423e-14
363078 7.85325e-14
398107 6.50288e-14
436516 5.38483e-14
478630 4.45912e-14
524807 3.69262e-14
575440 3.05796e-14
630957 2.53243e-14
691831 2.09725e-14
758578 1.73689e-14
831764 1.43849e-14
912011 1.19137e-14
1e+06 9.8673e-15
1.09648e+06 8.17256e-15
1.20226e+06 6.76903e-15
1.31826e+06 5.60666e-15
1.44544e+06 4.64397e-15
1.58489e+06 3.84666e-15
1.7378e+06 3.1863e-15
1.90546e+06 2.63936e-15
2.0893e+06 2.18634e-15
2.29087e+06 1.81112e-15
2.51189e+06 1.50031e-15
2.75423e+06 1.24287e-15
3.01995e+06 1.02962e-15
3.31131e+06 8.52977e-16
3.63078e+06 7.06651e-16
3.98107e+06 5.85437e-16
4.36516e+06 4.85025e-16
4.7863e+06 4.01841e-16
5.24807e+06 3.3293e-16
5.7544e+06 2.75841e-16
6.30957e+06 2.28545e-16
6.91831e+06 1.89363e-16
7.58578e+06 1.56899e-16
8.31764e+06 1.30004e-16
9.12011e+06 1.0772e-16
1e+07 8.92579e-17
1.09648e+07 7.39611e-17
1.20226e+07 6.12866e-17
1.31826e+07 5.07851e-17
1.44544e+07 4.20836e-17
1.58489e+07 3.48736e-17
1.7378e+07 2.88992e-17
1.90546e+07 2.39487e-17
2.0893e+07 1.98465e-17
2.29087e+07 1.64472e-17
2.51189e+07 1.36304e-17
2.75423e+07 1.12961e-17
3.01995e+07 9.36178e-18
3.31131e+07 7.75877e-18
3.63078e+07 6.43034e-18
3.98107e+07 5.32943e-18
4.36516e+07 4.41706e-18
4.7863e+07 3.66095e-18
5.24807e+07 3.0343e-18
5.7544e+07 2.51497e-18
6.30957e+07 2.08455e-18
6.91831e+07 1.7278e-18
7.58578e+07 1.43213e-18
8.31764e+07 1.18709e-18


==> datafiles/Fg/BK-Pb85-run-010.dat <==
1.20226e-08 -5.42411e+06
1.31826e-08 -4.88641e+06
1.44544e-08 -4.38518e+06
1.58489e-08 -3.92022e+06
1.7378e-08 -3.49143e+06
1.90546e-08 -3.09814e+06
2.0893e-08 -2.73936e+06
2.29087e-08 -2.41374e+06
2.51189e-08 -2.11972e+06
2.75423e-08 -1.85554e+06
3.01995e-08 -1.61926e+06
3.31131e-08 -1.4089e+06
3.63078e-08 -1.22242e+06
3.98107e-08 -1.0578e+06
4.36516e-08 -913031
4.7863e-08 -786197
5.24807e-08 -675463
5.7544e-08 -579104
6.30957e-08 -495513
6.91831e-08 -423206
7.58578e-08 -360831
8.31764e-08 -307158
9.12011e-08 -261083
1e-07 -221614
1.09648e-07 -187873
1.20226e-07 -159082
1.31826e-07 -134558
1.44544e-07 -113702
1.58489e-07 -95990.3
1.7378e-07 -80969.8
1.90546e-07 -68246.9
2.0893e-07 -57482.5
2.29087e-07 -48384.5
2.51189e-07 -40702.4
2.75423e-07 -34221.5
3.01995e-07 -28758
3.31131e-07 -24155.9
3.63078e-07 -20281.6
3.98107e-07 -17022.3
4.36516e-07 -14281.6
4.7863e-07 -11978.4
5.24807e-07 -10043.5
5.7544e-07 -8418.85
6.30957e-07 -7055.16
6.91831e-07 -5910.92
7.58578e-07 -4951.12
8.31764e-07 -4146.26
9.12011e-07 -3471.5
1e-06 -2905.96
1.09648e-06 -2432.06
1.20226e-06 -2035.03
1.31826e-06 -1702.48
1.44544e-06 -1423.99
1.58489e-06 -1190.79
1.7378e-06 -995.568
1.90546e-06 -832.154
2.0893e-06 -695.389
2.29087e-06 -580.944
2.51189e-06 -485.192
2.75423e-06 -405.092
3.01995e-06 -338.094
3.31131e-06 -282.067
3.63078e-06 -235.221
3.98107e-06 -196.058
4.36516e-06 -163.326
4.7863e-06 -135.974
5.24807e-06 -113.123
5.7544e-06 -94.0375
6.30957e-06 -78.1013
6.91831e-06 -64.799
7.58578e-06 -53.699
8.31764e-06 -44.4408
9.12011e-06 -36.7218
1e-05 -30.2896
1.09648e-05 -24.9324
1.20226e-05 -20.4737
1.31826e-05 -16.7652
1.44544e-05 -13.6834
1.58489e-05 -11.1246
1.7378e-05 -9.00233
1.90546e-05 -7.24422
2.0893e-05 -5.7898
2.29087e-05 -4.58848
2.51189e-05 -3.59802
2.75423e-05 -2.78308
3.01995e-05 -2.11418
3.31131e-05 -1.56669
3.63078e-05 -1.12003
3.98107e-05 -0.757035
4.36516e-05 -0.463376
4.7863e-05 -0.227101
5.24807e-05 -0.03825
5.7544e-05 0.111481
6.30957e-05 0.229005
6.91831e-05 0.320077
7.58578e-05 0.389479
8.31764e-05 0.44119
9.12011e-05 0.478512
0.0001 0.504177
0.000109648 0.520456
0.000120226 0.52922
0.000131826 0.532017
0.000144544 0.53012
0.000158489 0.524578
0.00017378 0.516249
0.000190546 0.505837
0.00020893 0.49391
0.000229087 0.480934
0.000251189 0.467284
0.000275423 0.453256
0.000301995 0.439091
0.000331131 0.424976
0.000363078 0.411059
0.000398107 0.397451
0.000436516 0.384237
0.00047863 0.371477
0.000524807 0.359217
0.00057544 0.347485
0.000630957 0.336296
0.000691831 0.325656
0.000758578 0.315566
0.000831764 0.30602
0.000912011 0.297004
0.001 0.288503
0.00109648 0.280503
0.00120226 0.272983
0.00131826 0.265922
0.00144544 0.2593
0.00158489 0.253096
0.0017378 0.247287
0.00190546 0.241853
0.0020893 0.236773
0.00229087 0.232027
0.00251189 0.227595
0.00275423 0.223458
0.00301995 0.219594
0.00331131 0.215994
0.00363078 0.212634
0.00398107 0.2095
0.00436516 0.20658
0.0047863 0.203855
0.00524807 0.201315
0.0057544 0.198945
0.00630957 0.196735
0.00691831 0.194672
0.00758578 0.192745
0.00831764 0.190945
0.00912011 0.189261
0.01 0.187683
0.0109648 0.186207
0.0120226 0.184819
0.0131826 0.183515
0.0144544 0.182287
0.0158489 0.181126
0.017378 0.180028
0.0190546 0.178986
0.020893 0.177991
0.0229087 0.177041
0.0251189 0.176127
0.0275423 0.175244
0.0301995 0.174389
0.0331131 0.173554
0.0363078 0.172734
0.0398107 0.171924
0.0436516 0.17112
0.047863 0.170315
0.0524807 0.169503
0.057544 0.16868
0.0630957 0.16784
0.0691831 0.166977
0.0758578 0.166085
0.0831764 0.165158
0.0912011 0.164189
0.1 0.163172
0.109648 0.162101
0.120226 0.160966
0.131826 0.159761
0.144544 0.15848
0.158489 0.157111
0.17378 0.155647
0.190546 0.15408
0.20893 0.152399
0.229087 0.150595
0.251189 0.148658
0.275423 0.146578
0.301995 0.144345
0.331131 0.141949
0.363078 0.139379
0.398107 0.136625
0.436516 0.133679
0.47863 0.130533
0.524807 0.127176
0.57544 0.123605
0.630957 0.119814
0.691831 0.115801
0.758578 0.111565
0.831764 0.107109
0.912011 0.102438
1 0.0975628
1.09648 0.0924967
1.20226 0.0872581
1.31826 0.0818699
1.44544 0.0763603
1.58489 0.0707627
1.7378 0.0651144
1.90546 0.05946
2.0893 0.0538439
2.29087 0.0483169
2.51189 0.0429311
2.75423 0.0377383
3.01995 0.0327899
3.31131 0.0281335
3.63078 0.0238118
3.98107 0.0198605
4.36516 0.0163061
4.7863 0.0131645
5.24807 0.0104404
5.7544 0.00812663
6.30957 0.0062044
6.91831 0.00464497
7.58578 0.00341137
8.31764 0.00246101
9.12011 0.0017486
10 0.00122899
10.9648 0.000859866
12.0226 0.000603716
13.1826 0.000429133
14.4544 0.000311242
15.8489 0.00023143
17.378 0.000176516
19.0546 0.00013766
20.893 0.000109206
22.9087 8.76598e-05
25.1189 7.08986e-05
27.5423 5.76112e-05
30.1995 4.69525e-05
33.1131 3.83422e-05
36.3078 3.1357e-05
39.8107 2.56746e-05
43.6516 2.10427e-05
47.863 1.72611e-05
52.4807 1.41698e-05
57.544 1.16397e-05
63.0957 9.56688e-06
69.1831 7.86735e-06
75.8578 6.47277e-06
83.1764 5.32765e-06
91.2011 4.38679e-06
100 3.61334e-06
109.648 2.97722e-06
120.226 2.45379e-06
131.826 2.02292e-06
144.544 1.66812e-06
158.489 1.37585e-06
173.78 1.13503e-06
190.546 9.36547e-07
208.93 7.72909e-07
229.087 6.37968e-07
251.189 5.26668e-07
275.423 4.3485e-07
301.995 3.59085e-07
331.131 2.96561e-07
363.078 2.44952e-07
398.107 2.02348e-07
436.516 1.6717e-07
478.63 1.38123e-07
524.807 1.14134e-07
575.44 9.4319e-08
630.957 7.79511e-08
691.831 6.44289e-08
758.578 5.32564e-08
831.764 4.40246e-08
912.011 3.63959e-08
1000 3.00909e-08
1096.48 2.48799e-08
1202.26 2.05725e-08
1318.26 1.70119e-08
1445.44 1.40683e-08
1584.89 1.16347e-08
1737.8 9.6226e-09
1905.46 7.95889e-09
2089.3 6.58316e-09
2290.87 5.44549e-09
2511.89 4.50464e-09
2754.23 3.72652e-09
3019.95 3.08294e-09
3311.31 2.55062e-09
3630.78 2.1103e-09
3981.07 1.74607e-09
4365.16 1.44476e-09
4786.3 1.19549e-09
5248.07 9.89271e-10
5754.4 8.18652e-10
6309.57 6.77484e-10
6918.31 5.60679e-10
7585.78 4.64029e-10
8317.64 3.84052e-10
9120.11 3.17871e-10
10000 2.63102e-10
10964.8 2.17778e-10
12022.6 1.80267e-10
13182.6 1.49222e-10
14454.4 1.23527e-10
15848.9 1.0226e-10
17378 8.46566e-11
19054.6 7.00856e-11
20893 5.80244e-11
22908.7 4.80401e-11
25118.9 3.97749e-11
27542.3 3.29327e-11
30199.5 2.72682e-11
33113.1 2.25787e-11
36307.8 1.86961e-11
39810.7 1.54815e-11
43651.6 1.282e-11
47863 1.06163e-11
52480.7 8.79167e-12
57544 7.28081e-12
63095.7 6.02973e-12
69183.1 4.99376e-12
75857.8 4.13586e-12
83176.4 3.42544e-12
91201.1 2.83711e-12
100000 2.34989e-12
109648 1.94637e-12
120226 1.61219e-12
131826 1.33541e-12
144544 1.10617e-12
158489 9.16309e-13
173780 7.5905e-13
190546 6.28793e-13
208930 5.20898e-13
229087 4.31528e-13
251189 3.57497e-13
275423 2.96173e-13
301995 2.45374e-13
331131 2.0329e-13
363078 1.68429e-13
398107 1.39548e-13
436516 1.15622e-13
478630 9.57998e-14
524807 7.93774e-14
575440 6.57716e-14
630957 5.44988e-14
691831 4.51589e-14
758578 3.74204e-14
831764 3.10085e-14
912011 2.56957e-14
1e+06 2.12937e-14
1.09648e+06 1.7646e-14
1.20226e+06 1.46234e-14
1.31826e+06 1.21188e-14
1.44544e+06 1.00433e-14
1.58489e+06 8.32345e-15
1.7378e+06 6.8982e-15
1.90546e+06 5.7171e-15
2.0893e+06 4.73831e-15
2.29087e+06 3.92715e-15
2.51189e+06 3.25491e-15
2.75423e+06 2.69779e-15
3.01995e+06 2.23605e-15
3.31131e+06 1.85338e-15
3.63078e+06 1.53622e-15
3.98107e+06 1.27335e-15
4.36516e+06 1.05548e-15
4.7863e+06 8.74897e-16
5.24807e+06 7.25223e-16
5.7544e+06 6.01165e-16
6.30957e+06 4.98333e-16
6.91831e+06 4.13099e-16
7.58578e+06 3.42447e-16
8.31764e+06 2.83883e-16
9.12011e+06 2.35338e-16
1e+07 1.95097e-16
1.09648e+07 1.61738e-16
1.20226e+07 1.34086e-16
1.31826e+07 1.11162e-16
1.44544e+07 9.21591e-17
1.58489e+07 7.64055e-17
1.7378e+07 6.33456e-17
1.90546e+07 5.25187e-17
2.0893e+07 4.35427e-17
2.29087e+07 3.61014e-17
2.51189e+07 2.99321e-17
2.75423e+07 2.48173e-17
3.01995e+07 2.05768e-17
3.31131e+07 1.70611e-17
3.63078e+07 1.41462e-17
3.98107e+07 1.17295e-17
4.36516e+07 9.7258e-18
4.7863e+07 8.06446e-18
5.24807e+07 6.68701e-18
5.7544e+07 5.54489e-18
6.30957e+07 4.59791e-18
6.91831e+07 3.8127e-18
7.58578e+07 3.1616e-18
8.31764e+07 2.62176e-18


==> datafiles/Fg/BK-Pb85-run-100.dat <==
1.20226e-08 -6.40546e+06
1.31826e-08 -5.80005e+06
1.44544e-08 -5.23072e+06
1.58489e-08 -4.69837e+06
1.7378e-08 -4.20381e+06
1.90546e-08 -3.74713e+06
2.0893e-08 -3.32785e+06
2.29087e-08 -2.94503e+06
2.51189e-08 -2.59738e+06
2.75423e-08 -2.28327e+06
3.01995e-08 -2.00086e+06
3.31131e-08 -1.74816e+06
3.63078e-08 -1.52302e+06
3.98107e-08 -1.32331e+06
4.36516e-08 -1.14687e+06
4.7863e-08 -991577
5.24807e-08 -855385
5.7544e-08 -736345
6.30957e-08 -632627
6.91831e-08 -542521
7.58578e-08 -464459
8.31764e-08 -397001
9.12011e-08 -338846
1e-07 -288820
1.09648e-07 -245874
1.20226e-07 -209074
1.31826e-07 -177596
1.44544e-07 -150713
1.58489e-07 -127787
1.7378e-07 -108261
1.90546e-07 -91652.4
2.0893e-07 -77540.1
2.29087e-07 -65561.3
2.51189e-07 -55402.8
2.75423e-07 -46795.4
3.01995e-07 -39507.7
3.31131e-07 -33341.5
3.63078e-07 -28127.6
3.98107e-07 -23721.6
4.36516e-07 -19999.9
4.7863e-07 -16857.7
5.24807e-07 -14206.1
5.7544e-07 -11969.2
6.30957e-07 -10082.7
6.91831e-07 -8492.24
7.58578e-07 -7151.72
8.31764e-07 -6022.12
9.12011e-07 -5070.44
1e-06 -4268.79
1.09648e-06 -3593.64
1.20226e-06 -3025.11
1.31826e-06 -2546.42
1.44544e-06 -2143.39
1.58489e-06 -1804.12
1.7378e-06 -1518.52
1.90546e-06 -1278.12
2.0893e-06 -1075.78
2.29087e-06 -905.483
2.51189e-06 -762.153
2.75423e-06 -641.522
3.01995e-06 -539.995
3.31131e-06 -454.55
3.63078e-06 -382.636
3.98107e-06 -322.111
4.36516e-06 -271.17
4.7863e-06 -228.293
5.24807e-06 -192.205
5.7544e-06 -161.829
6.30957e-06 -136.258
6.91831e-06 -114.733
7.58578e-06 -96.6133
8.31764e-06 -81.3583
9.12011e-06 -68.5148
1e-05 -57.7008
1.09648e-05 -48.5954
1.20226e-05 -40.928
1.31826e-05 -34.4711
1.44544e-05 -29.033
1.58489e-05 -24.453
1.7378e-05 -20.5951
1.90546e-05 -17.3453
2.0893e-05 -14.6077
2.29087e-05 -12.3012
2.51189e-05 -10.3577
2.75423e-05 -8.72008
3.01995e-05 -7.33997
3.31131e-05 -6.17677
3.63078e-05 -5.19631
3.98107e-05 -4.36981
4.36516e-05 -3.67296
4.7863e-05 -3.08541
5.24807e-05 -2.58993
5.7544e-05 -2.17204
6.30957e-05 -1.81952
6.91831e-05 -1.52214
7.58578e-05 -1.27121
8.31764e-05 -1.05945
9.12011e-05 -0.880713
0.0001 -0.729816
0.000109648 -0.602398
0.000120226 -0.494782
0.000131826 -0.40387
0.000144544 -0.327046
0.000158489 -0.262111
0.00017378 -0.207207
0.000190546 -0.160769
0.00020893 -0.121475
0.000229087 -0.0882145
0.000251189 -0.0600473
0.000275423 -0.0361813
0.000301995 -0.0159491
0.000331131 0.00121358
0.000363078 0.015782
0.000398107 0.0281575
0.000436516 0.0386791
0.00047863 0.0476324
0.000524807 0.0552589
0.00057544 0.0617625
0.000630957 0.0673151
0.000691831 0.0720623
0.000758578 0.0761268
0.000831764 0.0796125
0.000912011 0.0826068
0.001 0.0851842
0.00109648 0.0874071
0.00120226 0.0893286
0.00131826 0.0909935
0.00144544 0.0924397
0.00158489 0.0936994
0.0017378 0.0947997
0.00190546 0.0957637
0.0020893 0.0966107
0.00229087 0.0973573
0.00251189 0.0980176
0.00275423 0.0986035
0.00301995 0.0991249
0.00331131 0.0995906
0.00363078 0.100008
0.00398107 0.100382
0.00436516 0.10072
0.0047863 0.101024
0.00524807 0.1013
0.0057544 0.10155
0.00630957 0.101777
0.00691831 0.101983
0.00758578 0.102171
0.00831764 0.102341
0.00912011 0.102496
0.01 0.102636
0.0109648 0.102762
0.0120226 0.102876
0.0131826 0.102977
0.0144544 0.103066
0.0158489 0.103144
0.017378 0.103211
0.0190546 0.103267
0.020893 0.103311
0.0229087 0.103345
0.0251189 0.103367
0.0275423 0.103378
0.0301995 0.103376
0.0331131 0.103362
0.0363078 0.103335
0.0398107 0.103293
0.0436516 0.103237
0.047863 0.103165
0.0524807 0.103076
0.057544 0.102969
0.0630957 0.102841
0.0691831 0.102692
0.0758578 0.102519
0.0831764 0.10232
0.0912011 0.102092
0.1 0.101833
0.109648 0.101539
0.120226 0.101206
0.131826 0.100831
0.144544 0.10041
0.158489 0.0999364
0.17378 0.0994063
0.190546 0.0988136
0.20893 0.0981516
0.229087 0.0974141
0.251189 0.0965935
0.275423 0.0956824
0.301995 0.0946727
0.331131 0.0935562
0.363078 0.0923245
0.398107 0.0909695
0.436516 0.089483
0.47863 0.087857
0.524807 0.0860848
0.57544 0.0841602
0.630957 0.0820784
0.691831 0.0798363
0.758578 0.0774324
0.831764 0.0748678
0.912011 0.072146
1 0.0692736
1.09648 0.0662597
1.20226 0.0631169
1.31826 0.059861
1.44544 0.0565111
1.58489 0.0530888
1.7378 0.0496185
1.90546 0.0461268
2.0893 0.0426414
2.29087 0.0391916
2.51189 0.0358062
2.75423 0.0325133
3.01995 0.0293394
3.31131 0.0263088
3.63078 0.0234426
3.98107 0.0207579
4.36516 0.018268
4.7863 0.0159814
5.24807 0.013902
5.7544 0.0120293
6.30957 0.0103587
6.91831 0.00888188
7.58578 0.00758744
8.31764 0.00646171
9.12011 0.00548952
10 0.00465495
10.9648 0.003942
12.0226 0.00333525
13.1826 0.00282027
14.4544 0.00238398
15.8489 0.00201473
17.378 0.00170234
19.0546 0.00143813
20.893 0.00121466
22.9087 0.00102566
25.1189 0.000865819
27.5423 0.000730661
30.1995 0.000616399
33.1131 0.000519833
36.3078 0.000438249
39.8107 0.000369348
43.6516 0.000311177
47.863 0.000262085
52.4807 0.000220672
57.544 0.000185747
63.0957 0.000156304
69.1831 0.000131492
75.8578 0.00011059
83.1764 9.29864e-05
91.2011 7.81658e-05
100 6.56917e-05
109.648 5.51957e-05
120.226 4.63665e-05
131.826 3.89414e-05
144.544 3.26989e-05
158.489 2.74515e-05
173.78 2.3042e-05
190.546 1.93372e-05
208.93 1.62252e-05
229.087 1.36117e-05
251.189 1.14174e-05
275.423 9.57524e-06
301.995 8.02911e-06
331.131 6.73165e-06
363.078 5.64303e-06
398.107 4.72981e-06
436.516 3.96385e-06
478.63 3.3215e-06
524.807 2.78289e-06
575.44 2.33133e-06
630.957 1.95282e-06
691.831 1.63557e-06
758.578 1.36971e-06
831.764 1.14694e-06
912.011 9.60295e-07
1000 8.03944e-07
1096.48 6.7298e-07
1202.26 5.63297e-07
1318.26 4.71446e-07
1445.44 3.94534e-07
1584.89 3.3014e-07
1737.8 2.76233e-07
1905.46 2.31107e-07
2089.3 1.93337e-07
2290.87 1.61727e-07
2511.89 1.35274e-07
2754.23 1.13139e-07
3019.95 9.46189e-08
3311.31 7.91245e-08
3630.78 6.61625e-08
3981.07 5.532e-08
4365.16 4.62511e-08
4786.3 3.86664e-08
5248.07 3.23233e-08
5754.4 2.70189e-08
6309.57 2.25836e-08
6918.31 1.88751e-08
7585.78 1.57748e-08
8317.64 1.31829e-08
9120.11 1.10161e-08
10000 9.20503e-09
10964.8 7.69124e-09
12022.6 6.42604e-09
13182.6 5.36866e-09
14454.4 4.48505e-09
15848.9 3.74667e-09
17378 3.12969e-09
19054.6 2.61417e-09
20893 2.18346e-09
22908.7 1.82363e-09
25118.9 1.52303e-09
27542.3 1.27192e-09
30199.5 1.06216e-09
33113.1 8.86953e-10
36307.8 7.40615e-10
39810.7 6.18395e-10
43651.6 5.16323e-10
47863 4.31079e-10
52480.7 3.59895e-10
57544 3.00454e-10
63095.7 2.5082e-10
69183.1 2.09376e-10
75857.8 1.74774e-10
83176.4 1.45886e-10
91201.1 1.21768e-10
100000 1.01633e-10
109648 8.48245e-11
120226 7.07934e-11
131826 5.90812e-11
144544 4.93049e-11
158489 4.11451e-11
173780 3.43345e-11
190546 2.86503e-11
208930 2.39063e-11
229087 1.99474e-11
251189 1.66435e-11
275423 1.38863e-11
301995 1.15856e-11
331131 9.66575e-12
363078 8.06382e-12
398107 6.72721e-12
436516 5.61198e-12
478630 4.68149e-12
524807 3.90518e-12
575440 3.25752e-12
630957 2.71719e-12
691831 2.26643e-12
758578 1.89039e-12
831764 1.57672e-12
912011 1.31505e-12
1e+06 1.09678e-12
1.09648e+06 9.14721e-13
1.20226e+06 7.62861e-13
1.31826e+06 6.36198e-13
1.44544e+06 5.30553e-13
1.58489e+06 4.42441e-13
1.7378e+06 3.68953e-13
1.90546e+06 3.07666e-13
2.0893e+06 2.56551e-13
2.29087e+06 2.13925e-13
2.51189e+06 1.78378e-13
2.75423e+06 1.48734e-13
3.01995e+06 1.24013e-13
3.31131e+06 1.03399e-13
3.63078e+06 8.62103e-14
3.98107e+06 7.18771e-14
4.36516e+06 5.99258e-14
4.7863e+06 4.99605e-14
5.24807e+06 4.16516e-14
5.7544e+06 3.47238e-14
6.30957e+06 2.89477e-14
6.91831e+06 2.4132e-14
7.58578e+06 2.01169e-14
8.31764e+06 1.67695e-14
9.12011e+06 1.39789e-14
1e+07 1.16524e-14
1.09648e+07 9.71286e-15
1.20226e+07 8.09599e-15
1.31826e+07 6.74812e-15
1.44544e+07 5.62454e-15
1.58489e+07 4.68792e-15
1.7378e+07 3.90719e-15
1.90546e+07 3.25641e-15
2.0893e+07 2.71396e-15
2.29087e+07 2.26181e-15
2.51189e+07 1.88495e-15
2.75423e+07 1.57084e-15
3.01995e+07 1.30905e-15
3.31131e+07 1.09086e-15
3.63078e+07 9.0902e-16
3.98107e+07 7.57476e-16
4.36516e+07 6.31183e-16
4.7863e+07 5.25939e-16
5.24807e+07 4.38236e-16
5.7544e+07 3.65154e-16
6.30957e+07 3.04255e-16
6.91831e+07 2.53504e-16
7.58578e+07 2.11203e-16
8.31764e+07 1.75955e-16


==> datafiles/Fg/BK-Pb85-run-200.dat <==
1.20226e-08 -6.41608e+06
1.31826e-08 -5.80863e+06
1.44544e-08 -5.23752e+06
1.58489e-08 -4.70359e+06
1.7378e-08 -4.20764e+06
1.90546e-08 -3.74979e+06
2.0893e-08 -3.32951e+06
2.29087e-08 -2.94585e+06
2.51189e-08 -2.59749e+06
2.75423e-08 -2.28281e+06
3.01995e-08 -1.99996e+06
3.31131e-08 -1.74688e+06
3.63078e-08 -1.5215e+06
3.98107e-08 -1.32161e+06
4.36516e-08 -1.14505e+06
4.7863e-08 -989695
5.24807e-08 -853486
5.7544e-08 -734465
6.30957e-08 -630793
6.91831e-08 -540756
7.58578e-08 -462778
8.31764e-08 -395414
9.12011e-08 -337359
1e-07 -287437
1.09648e-07 -244594
1.20226e-07 -207899
1.31826e-07 -176520
1.44544e-07 -149733
1.58489e-07 -126898
1.7378e-07 -107458
1.90546e-07 -90928.6
2.0893e-07 -76890
2.29087e-07 -64979
2.51189e-07 -54882.7
2.75423e-07 -46331.8
3.01995e-07 -39095.3
3.31131e-07 -32975.6
3.63078e-07 -27803.6
3.98107e-07 -23435.1
4.36516e-07 -19747
4.7863e-07 -16634.9
5.24807e-07 -14010
5.7544e-07 -11796.8
6.30957e-07 -9931.41
6.91831e-07 -8359.61
7.58578e-07 -7035.57
8.31764e-07 -5920.5
9.12011e-07 -4981.63
1e-06 -4191.27
1.09648e-06 -3526.01
1.20226e-06 -2966.15
1.31826e-06 -2495.06
1.44544e-06 -2098.7
1.58489e-06 -1765.25
1.7378e-06 -1484.73
1.90546e-06 -1248.78
2.0893e-06 -1050.31
2.29087e-06 -883.385
2.51189e-06 -742.991
2.75423e-06 -624.914
3.01995e-06 -525.611
3.31131e-06 -442.094
3.63078e-06 -371.858
3.98107e-06 -312.787
4.36516e-06 -263.109
4.7863e-06 -221.327
5.24807e-06 -186.187
5.7544e-06 -156.632
6.30957e-06 -131.773
6.91831e-06 -110.864
7.58578e-06 -93.2771
8.31764e-06 -78.4831
9.12011e-06 -66.0383
1e-05 -55.5693
1.09648e-05 -46.7618
1.20226e-05 -39.3519
1.31826e-05 -33.1174
1.44544e-05 -27.8717
1.58489e-05 -23.4575
1.7378e-05 -19.7432
1.90546e-05 -16.6172
2.0893e-05 -13.9865
2.29087e-05 -11.7723
2.51189e-05 -9.90859
2.75423e-05 -8.3398
3.01995e-05 -7.01919
3.31131e-05 -5.9074
3.63078e-05 -4.97135
3.98107e-05 -4.18321
4.36516e-05 -3.51957
4.7863e-05 -2.96071
5.24807e-05 -2.49006
5.7544e-05 -2.09367
6.30957e-05 -1.75978
6.91831e-05 -1.47853
7.58578e-05 -1.24161
8.31764e-05 -1.042
9.12011e-05 -0.873815
0.0001 -0.7321
0.000109648 -0.61268
0.000120226 -0.512036
0.000131826 -0.42721
0.000144544 -0.35571
0.000158489 -0.295438
0.00017378 -0.244624
0.000190546 -0.201781
0.00020893 -0.165656
0.000229087 -0.135193
0.000251189 -0.109501
0.000275423 -0.0878314
0.000301995 -0.0695525
0.000331131 -0.0541319
0.000363078 -0.0411218
0.000398107 -0.0301439
0.000436516 -0.02088
0.00047863 -0.0130614
0.000524807 -0.00646195
0.00057544 -0.00089083
0.000630957 0.0038128
0.000691831 0.00778452
0.000758578 0.0111387
0.000831764 0.0139719
0.000912011 0.0163654
0.001 0.0183878
0.00109648 0.0200971
0.00120226 0.0215421
0.00131826 0.0227641
0.00144544 0.0237976
0.00158489 0.0246724
0.0017378 0.0254129
0.00190546 0.0260403
0.0020893 0.0265722
0.00229087 0.0270236
0.00251189 0.0274071
0.00275423 0.0277332
0.00301995 0.0280113
0.00331131 0.0282487
0.00363078 0.028452
0.00398107 0.0286267
0.00436516 0.0287774
0.0047863 0.0289083
0.00524807 0.0290225
0.0057544 0.0291228
0.00630957 0.0292119
0.00691831 0.029292
0.00758578 0.0293646
0.00831764 0.0294313
0.00912011 0.0294936
0.01 0.0295527
0.0109648 0.0296095
0.0120226 0.0296652
0.0131826 0.0297204
0.0144544 0.0297761
0.0158489 0.0298328
0.017378 0.0298912
0.0190546 0.0299522
0.020893 0.030016
0.0229087 0.0300833
0.0251189 0.0301548
0.0275423 0.030231
0.0301995 0.0303125
0.0331131 0.0303995
0.0363078 0.0304931
0.0398107 0.0305936
0.0436516 0.0307013
0.047863 0.030817
0.0524807 0.0309412
0.057544 0.0310742
0.0630957 0.0312167
0.0691831 0.031369
0.0758578 0.0315315
0.0831764 0.0317045
0.0912011 0.0318881
0.1 0.0320826
0.109648 0.0322878
0.120226 0.0325034
0.131826 0.0327293
0.144544 0.0329646
0.158489 0.0332085
0.17378 0.0334596
0.190546 0.0337165
0.20893 0.0339772
0.229087 0.0342392
0.251189 0.0344995
0.275423 0.034755
0.301995 0.0350017
0.331131 0.035235
0.363078 0.03545
0.398107 0.0356413
0.436516 0.0358027
0.47863 0.0359278
0.524807 0.0360099
0.57544 0.0360418
0.630957 0.0360163
0.691831 0.0359264
0.758578 0.035765
0.831764 0.0355255
0.912011 0.0352019
1 0.0347892
1.09648 0.0342831
1.20226 0.0336807
1.31826 0.0329809
1.44544 0.0321835
1.58489 0.0312905
1.7378 0.0303056
1.90546 0.0292344
2.0893 0.028084
2.29087 0.0268636
2.51189 0.0255832
2.75423 0.0242549
3.01995 0.0228908
3.31131 0.0215044
3.63078 0.0201087
3.98107 0.0187174
4.36516 0.017343
4.7863 0.0159971
5.24807 0.0146908
5.7544 0.0134333
6.30957 0.0122323
6.91831 0.0110941
7.58578 0.0100232
8.31764 0.00902253
9.12011 0.00809347
10 0.00723615
10.9648 0.00644945
12.0226 0.00573136
13.1826 0.00507906
14.4544 0.0044892
15.8489 0.00395801
17.378 0.0034815
19.0546 0.00305557
20.893 0.00267613
22.9087 0.00233916
25.1189 0.00204076
27.5423 0.00177728
30.1995 0.00154519
33.1131 0.00134127
36.3078 0.00116249
39.8107 0.0010061
43.6516 0.000869561
47.863 0.000750586
52.4807 0.000647099
57.544 0.000557233
63.0957 0.000479322
69.1831 0.000411875
75.8578 0.000353569
83.1764 0.000303233
91.2011 0.000259833
100 0.000222456
109.648 0.000190302
120.226 0.000162672
131.826 0.000138952
144.544 0.00011861
158.489 0.000101178
173.78 8.62547e-05
190.546 7.34882e-05
208.93 6.25757e-05
229.087 5.32545e-05
251.189 4.52982e-05
275.423 3.85115e-05
301.995 3.27259e-05
331.131 2.77969e-05
363.078 2.36e-05
398.107 2.00282e-05
436.516 1.69903e-05
478.63 1.44076e-05
524.807 1.2213e-05
575.44 1.0349e-05
630.957 8.76645e-06
691.831 7.42345e-06
758.578 6.2842e-06
831.764 5.31816e-06
912.011 4.49929e-06
1000 3.80543e-06
1096.48 3.21767e-06
1202.26 2.71997e-06
1318.26 2.29867e-06
1445.44 1.94214e-06
1584.89 1.64051e-06
1737.8 1.38539e-06
1905.46 1.16968e-06
2089.3 9.87346e-07
2290.87 8.33256e-07
2511.89 7.03065e-07
2754.23 5.93097e-07
3019.95 5.00232e-07
3311.31 4.21826e-07
3630.78 3.55643e-07
3981.07 2.99789e-07
4365.16 2.52663e-07
4786.3 2.1291e-07
5248.07 1.7938e-07
5754.4 1.51106e-07
6309.57 1.27268e-07
6918.31 1.07174e-07
7585.78 9.02393e-08
8317.64 7.59691e-08
9120.11 6.39462e-08
10000 5.38184e-08
10964.8 4.52885e-08
12022.6 3.81052e-08
13182.6 3.20571e-08
14454.4 2.69655e-08
15848.9 2.26797e-08
17378 1.90727e-08
19054.6 1.60374e-08
20893 1.34836e-08
22908.7 1.13351e-08
25118.9 9.52783e-09
27542.3 8.00783e-09
30199.5 6.72958e-09
33113.1 5.65476e-09
36307.8 4.75111e-09
39810.7 3.99145e-09
43651.6 3.3529e-09
47863 2.81623e-09
52480.7 2.36523e-09
57544 1.98627e-09
63095.7 1.66786e-09
69183.1 1.40037e-09
75857.8 1.17566e-09
83176.4 9.86931e-10
91201.1 8.28421e-10
100000 6.9531e-10
109648 5.83537e-10
120226 4.89691e-10
131826 4.10903e-10
144544 3.44765e-10
158489 2.89248e-10
173780 2.42652e-10
190546 2.03546e-10
208930 1.7073e-10
229087 1.43195e-10
251189 1.20091e-10
275423 1.00707e-10
301995 8.44465e-11
331131 7.08063e-11
363078 5.93651e-11
398107 4.97693e-11
436516 4.17218e-11
478630 3.49732e-11
524807 2.93143e-11
575440 2.45695e-11
630957 2.05915e-11
691831 1.72562e-11
758578 1.44605e-11
831764 1.21169e-11
912011 1.01525e-11
1e+06 8.50613e-12
1.09648e+06 7.12631e-12
1.20226e+06 5.96997e-12
1.31826e+06 5.00097e-12
1.44544e+06 4.18902e-12
1.58489e+06 3.50871e-12
1.7378e+06 2.93872e-12
1.90546e+06 2.46119e-12
2.0893e+06 2.06115e-12
2.29087e+06 1.72605e-12
2.51189e+06 1.44535e-12
2.75423e+06 1.21023e-12
3.01995e+06 1.01331e-12
3.31131e+06 8.48393e-13
3.63078e+06 7.1028e-13
3.98107e+06 5.9462e-13
4.36516e+06 4.9777e-13
4.7863e+06 4.16674e-13
5.24807e+06 3.48772e-13
5.7544e+06 2.91924e-13
6.30957e+06 2.44328e-13
6.91831e+06 2.04484e-13
7.58578e+06 1.71128e-13
8.31764e+06 1.43207e-13
9.12011e+06 1.19835e-13
1e+07 1.00274e-13
1.09648e+07 8.39008e-14
1.20226e+07 7.01978e-14
1.31826e+07 5.87301e-14
1.44544e+07 4.91334e-14
1.58489e+07 4.11026e-14
1.7378e+07 3.43827e-14
1.90546e+07 2.87599e-14
2.0893e+07 2.40555e-14
2.29087e+07 2.01196e-14
2.51189e+07 1.68267e-14
2.75423e+07 1.40721e-14
3.01995e+07 1.17677e-14
3.31131e+07 9.84022e-15
3.63078e+07 8.22802e-15
3.98107e+07 6.87963e-15
4.36516e+07 5.75192e-15
4.7863e+07 4.80887e-15
5.24807e+07 4.02025e-15
5.7544e+07 3.36083e-15
6.30957e+07 2.80943e-15
6.91831e+07 2.34835e-15
7.58578e+07 1.96267e-15
8.31764e+07 1.64008e-15


==> datafiles/Fg/BK-Pb85-run-300.dat <==
1.20226e-08 -6.42628e+06
1.31826e-08 -5.81683e+06
1.44544e-08 -5.24396e+06
1.58489e-08 -4.7085e+06
1.7378e-08 -4.21126e+06
1.90546e-08 -3.75225e+06
2.0893e-08 -3.331e+06
2.29087e-08 -2.94652e+06
2.51189e-08 -2.59749e+06
2.75423e-08 -2.28227e+06
3.01995e-08 -1.99897e+06
3.31131e-08 -1.74558e+06
3.63078e-08 -1.51994e+06
3.98107e-08 -1.31988e+06
4.36516e-08 -1.14322e+06
4.7863e-08 -987811
5.24807e-08 -851592
5.7544e-08 -732597
6.30957e-08 -628976
6.91831e-08 -539010
7.58578e-08 -461118
8.31764e-08 -393850
9.12011e-08 -335897
1e-07 -286078
1.09648e-07 -243340
1.20226e-07 -206747
1.31826e-07 -175468
1.44544e-07 -148775
1.58489e-07 -126030
1.7378e-07 -106674
1.90546e-07 -90223
2.0893e-07 -76256.9
2.29087e-07 -64412.6
2.51189e-07 -54377.2
2.75423e-07 -45881.8
3.01995e-07 -38695.7
3.31131e-07 -32621.2
3.63078e-07 -27490
3.98107e-07 -23158
4.36516e-07 -19502.7
4.7863e-07 -16419.9
5.24807e-07 -13821
5.7544e-07 -11630.8
6.30957e-07 -9785.88
6.91831e-07 -8232.16
7.58578e-07 -6924.07
8.31764e-07 -5823.07
9.12011e-07 -4896.56
1e-06 -4117.07
1.09648e-06 -3461.35
1.20226e-06 -2909.86
1.31826e-06 -2446.08
1.44544e-06 -2056.12
1.58489e-06 -1728.25
1.7378e-06 -1452.62
1.90546e-06 -1220.92
2.0893e-06 -1026.15
2.29087e-06 -862.453
2.51189e-06 -724.863
2.75423e-06 -609.224
3.01995e-06 -512.036
3.31131e-06 -430.358
3.63078e-06 -361.715
3.98107e-06 -304.026
4.36516e-06 -255.544
4.7863e-06 -214.799
5.24807e-06 -180.555
5.7544e-06 -151.776
6.30957e-06 -127.589
6.91831e-06 -107.26
7.58578e-06 -90.1742
8.31764e-06 -75.8131
9.12011e-06 -63.742
1e-05 -53.5954
1.09648e-05 -45.0662
1.20226e-05 -37.8962
1.31826e-05 -31.8687
1.44544e-05 -26.8014
1.58489e-05 -22.5411
1.7378e-05 -18.959
1.90546e-05 -15.9473
2.0893e-05 -13.4147
2.29087e-05 -11.2851
2.51189e-05 -9.49426
2.75423e-05 -7.98815
3.01995e-05 -6.72143
3.31131e-05 -5.65602
3.63078e-05 -4.75988
3.98107e-05 -4.00604
4.36516e-05 -3.3719
4.7863e-05 -2.83842
5.24807e-05 -2.38957
5.7544e-05 -2.01191
6.30957e-05 -1.69414
6.91831e-05 -1.42673
7.58578e-05 -1.2017
8.31764e-05 -1.01231
9.12011e-05 -0.852903
0.0001 -0.718731
0.000109648 -0.605788
0.000120226 -0.510709
0.000131826 -0.430661
0.000144544 -0.363265
0.000158489 -0.306515
0.00017378 -0.258729
0.000190546 -0.218485
0.00020893 -0.184591
0.000229087 -0.156043
0.000251189 -0.131996
0.000275423 -0.111738
0.000301995 -0.0946717
0.000331131 -0.0802924
0.000363078 -0.0681759
0.000398107 -0.0579655
0.000436516 -0.0493605
0.00047863 -0.0421076
0.000524807 -0.0359938
0.00057544 -0.0308399
0.000630957 -0.0264945
0.000691831 -0.0228303
0.000758578 -0.0197403
0.000831764 -0.017134
0.000912011 -0.0149355
0.001 -0.0130805
0.00109648 -0.0115151
0.00120226 -0.0101937
0.00131826 -0.00907807
0.00144544 -0.00813579
0.00158489 -0.00733964
0.0017378 -0.00666663
0.00190546 -0.00609734
0.0020893 -0.00561546
0.00229087 -0.00520717
0.00251189 -0.00486081
0.00275423 -0.00456659
0.00301995 -0.00431617
0.00331131 -0.00410252
0.00363078 -0.00391972
0.00398107 -0.00376273
0.00436516 -0.00362728
0.0047863 -0.00350975
0.00524807 -0.00340708
0.0057544 -0.0033166
0.00630957 -0.0032361
0.00691831 -0.00316363
0.00758578 -0.00309754
0.00831764 -0.00303637
0.00912011 -0.00297887
0.01 -0.00292395
0.0109648 -0.00287058
0.0120226 -0.00281793
0.0131826 -0.00276516
0.0144544 -0.00271154
0.0158489 -0.00265638
0.017378 -0.00259902
0.0190546 -0.00253884
0.020893 -0.00247523
0.0229087 -0.00240755
0.0251189 -0.00233523
0.0275423 -0.00225766
0.0301995 -0.00217422
0.0331131 -0.00208425
0.0363078 -0.00198713
0.0398107 -0.00188218
0.0436516 -0.00176872
0.047863 -0.00164603
0.0524807 -0.00151338
0.057544 -0.00137001
0.0630957 -0.00121517
0.0691831 -0.00104806
0.0758578 -0.00086791
0.0831764 -0.00067393
0.0912011 -0.000465344
0.1 -0.0002414
0.109648 -1.37699e-06
0.120226 0.000255393
0.131826 0.00052951
0.144544 0.000821491
0.158489 0.00113174
0.17378 0.00146053
0.190546 0.00180798
0.20893 0.00217401
0.229087 0.00255835
0.251189 0.00296049
0.275423 0.00337962
0.301995 0.00381472
0.331131 0.00426438
0.363078 0.00472692
0.398107 0.00520032
0.436516 0.00568225
0.47863 0.00616996
0.524807 0.00666049
0.57544 0.00715051
0.630957 0.00763646
0.691831 0.00811453
0.758578 0.00858071
0.831764 0.0090309
0.912011 0.00946089
1 0.00986648
1.09648 0.0102436
1.20226 0.0105881
1.31826 0.0108963
1.44544 0.0111647
1.58489 0.0113901
1.7378 0.0115697
1.90546 0.0117013
2.0893 0.0117831
2.29087 0.0118141
2.51189 0.0117936
2.75423 0.0117219
3.01995 0.0115996
3.31131 0.0114284
3.63078 0.0112103
3.98107 0.0109482
4.36516 0.0106453
4.7863 0.0103054
5.24807 0.00993297
5.7544 0.00953249
6.30957 0.00910882
6.91831 0.00866691
7.58578 0.00821176
8.31764 0.00774822
9.12011 0.00728102
10 0.00681458
10.9648 0.006353
12.0226 0.00589995
13.1826 0.00545868
14.4544 0.00503197
15.8489 0.00462216
17.378 0.00423107
19.0546 0.00386013
20.893 0.00351031
22.9087 0.00318219
25.1189 0.00287603
27.5423 0.00259173
30.1995 0.00232898
33.1131 0.00208719
36.3078 0.00186565
39.8107 0.00166346
43.6516 0.00147963
47.863 0.00131308
52.4807 0.00116272
57.544 0.0010274
63.0957 0.000906002
69.1831 0.000797406
75.8578 0.000700532
83.1764 0.000614343
91.2011 0.00053785
100 0.000470126
109.648 0.000410298
120.226 0.000357561
131.826 0.000311167
144.544 0.000270431
158.489 0.00023473
173.78 0.000203494
190.546 0.000176212
208.93 0.000152418
229.087 0.000131698
251.189 0.000113681
275.423 9.80337e-05
301.995 8.44632e-05
331.131 7.27074e-05
363.078 6.25353e-05
398.107 5.37434e-05
436.516 4.61524e-05
478.63 3.96044e-05
524.807 3.39618e-05
575.44 2.91036e-05
630.957 2.49243e-05
691.831 2.1332e-05
758.578 1.82466e-05
831.764 1.55988e-05
912.011 1.33279e-05
1000 1.13817e-05
1096.48 9.7148e-06
1202.26 8.28804e-06
1318.26 7.06755e-06
1445.44 6.02408e-06
1584.89 5.13248e-06
1737.8 4.37103e-06
1905.46 3.72106e-06
2089.3 3.16651e-06
2290.87 2.69362e-06
2511.89 2.29051e-06
2754.23 1.94707e-06
3019.95 1.65456e-06
3311.31 1.40553e-06
3630.78 1.19362e-06
3981.07 1.01334e-06
4365.16 8.6004e-07
4786.3 7.29721e-07
5248.07 6.18976e-07
5754.4 5.24898e-07
6309.57 4.45e-07
6918.31 3.77169e-07
7585.78 3.19597e-07
8317.64 2.7075e-07
9120.11 2.29314e-07
10000 1.94174e-07
10964.8 1.64383e-07
12022.6 1.39132e-07
13182.6 1.17736e-07
14454.4 9.96087e-08
15848.9 8.42558e-08
17378 7.12553e-08
19054.6 6.02492e-08
20893 5.09336e-08
22908.7 4.30503e-08
25118.9 3.63808e-08
27542.3 3.07392e-08
30199.5 2.59679e-08
33113.1 2.19335e-08
36307.8 1.85229e-08
39810.7 1.56401e-08
43651.6 1.32039e-08
47863 1.11455e-08
52480.7 9.40652e-09
57544 7.93769e-09
63095.7 6.69727e-09
69183.1 5.64987e-09
75857.8 4.76561e-09
83176.4 4.0192e-09
91201.1 3.38924e-09
100000 2.85764e-09
109648 2.40911e-09
120226 2.03072e-09
131826 1.71155e-09
144544 1.44237e-09
158489 1.21537e-09
173780 1.02398e-09
190546 8.62625e-10
208930 7.26614e-10
229087 6.11979e-10
251189 5.15372e-10
275423 4.33968e-10
301995 3.65383e-10
331131 3.07605e-10
363078 2.58937e-10
398107 2.17945e-10
436516 1.83426e-10
478630 1.54358e-10
524807 1.29884e-10
575440 1.0928e-10
630957 9.19355e-11
691831 7.73367e-11
758578 6.50503e-11
831764 5.47108e-11
912011 4.60106e-11
1e+06 3.86906e-11
1.09648e+06 3.25322e-11
1.20226e+06 2.73519e-11
1.31826e+06 2.29944e-11
1.44544e+06 1.93295e-11
1.58489e+06 1.62475e-11
1.7378e+06 1.36557e-11
1.90546e+06 1.14764e-11
2.0893e+06 9.64422e-12
2.29087e+06 8.10387e-12
2.51189e+06 6.80903e-12
2.75423e+06 5.72063e-12
3.01995e+06 4.80586e-12
3.31131e+06 4.03704e-12
3.63078e+06 3.39099e-12
3.98107e+06 2.84811e-12
4.36516e+06 2.39196e-12
4.7863e+06 2.00873e-12
5.24807e+06 1.68677e-12
5.7544e+06 1.41632e-12
6.30957e+06 1.18915e-12
6.91831e+06 9.98342e-13
7.58578e+06 8.38092e-13
8.31764e+06 7.03516e-13
9.12011e+06 5.90508e-13
1e+07 4.95616e-13
1.09648e+07 4.15943e-13
1.20226e+07 3.49054e-13
1.31826e+07 2.92899e-13
1.44544e+07 2.45761e-13
1.58489e+07 2.06193e-13
1.7378e+07 1.72984e-13
1.90546e+07 1.45111e-13
2.0893e+07 1.21721e-13
2.29087e+07 1.02093e-13
2.51189e+07 8.56234e-14
2.75423e+07 7.18051e-14
3.01995e+07 6.02121e-14
3.31131e+07 5.0487e-14
3.63078e+07 4.23293e-14
3.98107e+07 3.54871e-14
4.36516e+07 2.97488e-14
4.7863e+07 2.49364e-14
5.24807e+07 2.09012e-14
5.7544e+07 1.75177e-14
6.30957e+07 1.46808e-14
6.91831e+07 1.23021e-14
7.58578e+07 1.03069e-14
8.31764e+07 8.63291e-15


==> datafiles/asmatching/GBW.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 2.089300000000000046e-01
1.842070000000000096e-01 2.089300000000000046e-01
2.302589999999999915e-01 2.089300000000000046e-01
2.763100000000000001e-01 2.089300000000000046e-01
3.223619999999999819e-01 2.089300000000000046e-01
3.684140000000000192e-01 2.089300000000000046e-01
4.144649999999999723e-01 2.089300000000000046e-01
4.605170000000000097e-01 2.290870000000000128e-01
5.065690000000000470e-01 2.290870000000000128e-01
5.526200000000000001e-01 2.290870000000000128e-01
5.986719999999999819e-01 2.290870000000000128e-01
6.447239999999999638e-01 2.290870000000000128e-01
6.907759999999999456e-01 2.290870000000000128e-01
7.368270000000000097e-01 2.290870000000000128e-01
7.828789999999999916e-01 2.511889999999999956e-01
8.289309999999999734e-01 2.511889999999999956e-01
8.749820000000000375e-01 2.511889999999999956e-01
9.210340000000000193e-01 2.511889999999999956e-01
9.670860000000000012e-01 2.511889999999999956e-01
1.013139999999999930e+00 2.511889999999999956e-01
1.059190000000000076e+00 2.511889999999999956e-01
1.105240000000000000e+00 2.754229999999999734e-01
1.151289999999999925e+00 2.754229999999999734e-01
1.197340000000000071e+00 2.754229999999999734e-01
1.243400000000000061e+00 2.754229999999999734e-01
1.289449999999999985e+00 2.754229999999999734e-01
1.335499999999999909e+00 2.754229999999999734e-01
1.381550000000000056e+00 2.754229999999999734e-01
1.427599999999999980e+00 3.019950000000000134e-01
1.473649999999999904e+00 3.019950000000000134e-01
1.519709999999999894e+00 3.019950000000000134e-01
1.565760000000000041e+00 3.019950000000000134e-01
1.611809999999999965e+00 3.019950000000000134e-01
1.657859999999999889e+00 3.019950000000000134e-01
1.703910000000000036e+00 3.019950000000000134e-01
1.749959999999999960e+00 3.311310000000000087e-01
1.796019999999999950e+00 3.311310000000000087e-01
1.842070000000000096e+00 3.311310000000000087e-01
1.888120000000000021e+00 3.311310000000000087e-01
1.934169999999999945e+00 3.311310000000000087e-01
1.980220000000000091e+00 3.311310000000000087e-01
2.026269999999999794e+00 3.311310000000000087e-01
2.072330000000000005e+00 3.630780000000000118e-01
2.118380000000000152e+00 3.630780000000000118e-01
2.164429999999999854e+00 3.630780000000000118e-01
2.210480000000000000e+00 3.630780000000000118e-01
2.256530000000000147e+00 3.630780000000000118e-01
2.302589999999999915e+00 3.630780000000000118e-01
2.348640000000000061e+00 3.630780000000000118e-01
2.394690000000000207e+00 3.981069999999999887e-01
2.440739999999999910e+00 3.981069999999999887e-01
2.486790000000000056e+00 3.981069999999999887e-01
2.532840000000000202e+00 3.981069999999999887e-01
2.578899999999999970e+00 3.981069999999999887e-01
2.624950000000000117e+00 3.981069999999999887e-01
2.670999999999999819e+00 3.981069999999999887e-01
2.717049999999999965e+00 4.365160000000000151e-01
2.763100000000000112e+00 4.365160000000000151e-01
2.809149999999999814e+00 4.365160000000000151e-01
2.855210000000000026e+00 4.365160000000000151e-01
2.901260000000000172e+00 4.365160000000000151e-01
2.947309999999999874e+00 4.365160000000000151e-01
2.993360000000000021e+00 4.365160000000000151e-01
3.039410000000000167e+00 4.786299999999999999e-01
3.085459999999999869e+00 4.786299999999999999e-01
3.131520000000000081e+00 4.786299999999999999e-01
3.177569999999999784e+00 4.786299999999999999e-01
3.223619999999999930e+00 4.786299999999999999e-01
3.269670000000000076e+00 4.786299999999999999e-01
3.315719999999999779e+00 4.786299999999999999e-01
3.361769999999999925e+00 5.248070000000000235e-01
3.407830000000000137e+00 5.248070000000000235e-01
3.453879999999999839e+00 5.248070000000000235e-01
3.499929999999999986e+00 5.248070000000000235e-01
3.545980000000000132e+00 5.248070000000000235e-01
3.592029999999999834e+00 5.248070000000000235e-01
3.638079999999999981e+00 5.248070000000000235e-01
3.684140000000000192e+00 5.754399999999999515e-01
3.730189999999999895e+00 5.754399999999999515e-01
3.776240000000000041e+00 5.754399999999999515e-01
3.822290000000000187e+00 5.754399999999999515e-01
3.868339999999999890e+00 5.754399999999999515e-01
3.914390000000000036e+00 5.754399999999999515e-01
3.960449999999999804e+00 5.754399999999999515e-01
4.006499999999999950e+00 6.309569999999999901e-01
4.052550000000000097e+00 6.309569999999999901e-01
4.098600000000000243e+00 6.309569999999999901e-01
4.144650000000000389e+00 6.309569999999999901e-01
4.190699999999999648e+00 6.309569999999999901e-01
4.236760000000000304e+00 6.309569999999999901e-01
4.282809999999999562e+00 6.309569999999999901e-01
4.328859999999999708e+00 6.918309999999999738e-01
4.374909999999999854e+00 6.918309999999999738e-01
4.420960000000000001e+00 6.918309999999999738e-01
4.467019999999999769e+00 6.918309999999999738e-01
4.513069999999999915e+00 6.918309999999999738e-01
4.559120000000000061e+00 6.918309999999999738e-01
4.605170000000000208e+00 6.918309999999999738e-01
4.651220000000000354e+00 7.585779999999999745e-01
4.697269999999999612e+00 7.585779999999999745e-01
4.743330000000000268e+00 7.585779999999999745e-01
4.789380000000000415e+00 7.585779999999999745e-01
4.835429999999999673e+00 7.585779999999999745e-01
4.881479999999999819e+00 7.585779999999999745e-01
4.927529999999999966e+00 7.585779999999999745e-01
4.973580000000000112e+00 8.317639999999999478e-01
5.019639999999999880e+00 8.317639999999999478e-01
5.065690000000000026e+00 8.317639999999999478e-01
5.111740000000000173e+00 8.317639999999999478e-01
5.157790000000000319e+00 8.317639999999999478e-01
5.203839999999999577e+00 8.317639999999999478e-01
5.249889999999999723e+00 8.317639999999999478e-01
5.295950000000000379e+00 9.120110000000000161e-01
5.341999999999999638e+00 9.120110000000000161e-01
5.388049999999999784e+00 9.120110000000000161e-01
5.434099999999999930e+00 9.120110000000000161e-01
5.480150000000000077e+00 9.120110000000000161e-01
5.526200000000000223e+00 9.120110000000000161e-01
5.572259999999999991e+00 9.120110000000000161e-01
5.618310000000000137e+00 1.000000000000000000e+00
5.664360000000000284e+00 1.000000000000000000e+00
5.710410000000000430e+00 1.000000000000000000e+00
5.756459999999999688e+00 1.000000000000000000e+00
5.802509999999999835e+00 1.000000000000000000e+00
5.848569999999999602e+00 1.000000000000000000e+00
5.894619999999999749e+00 1.096479999999999899e+00
5.940669999999999895e+00 1.096479999999999899e+00
5.986720000000000041e+00 1.096479999999999899e+00
6.032770000000000188e+00 1.096479999999999899e+00
6.078820000000000334e+00 1.096479999999999899e+00
6.124880000000000102e+00 1.096479999999999899e+00
6.170930000000000248e+00 1.096479999999999899e+00
6.216980000000000395e+00 1.202260000000000106e+00
6.263029999999999653e+00 1.202260000000000106e+00
6.309079999999999799e+00 1.202260000000000106e+00
6.355129999999999946e+00 1.202260000000000106e+00
6.401189999999999714e+00 1.202260000000000106e+00
6.447239999999999860e+00 1.202260000000000106e+00
6.493290000000000006e+00 1.202260000000000106e+00
6.539340000000000153e+00 1.318259999999999987e+00
6.585390000000000299e+00 1.318259999999999987e+00
6.631450000000000067e+00 1.318259999999999987e+00
6.677500000000000213e+00 1.318259999999999987e+00
6.723550000000000360e+00 1.318259999999999987e+00
6.769599999999999618e+00 1.318259999999999987e+00
6.815649999999999764e+00 1.318259999999999987e+00
6.861699999999999910e+00 1.445440000000000058e+00
6.907759999999999678e+00 1.445440000000000058e+00
6.953809999999999825e+00 1.445440000000000058e+00
6.999859999999999971e+00 1.445440000000000058e+00
7.045910000000000117e+00 1.445440000000000058e+00
7.091960000000000264e+00 1.445440000000000058e+00
7.138010000000000410e+00 1.445440000000000058e+00
7.184070000000000178e+00 1.584889999999999910e+00
7.230120000000000324e+00 1.584889999999999910e+00
7.276169999999999582e+00 1.584889999999999910e+00
7.322219999999999729e+00 1.584889999999999910e+00
7.368269999999999875e+00 1.584889999999999910e+00
7.414320000000000022e+00 1.584889999999999910e+00
7.460379999999999789e+00 1.584889999999999910e+00
7.506429999999999936e+00 1.737800000000000011e+00
7.552480000000000082e+00 1.737800000000000011e+00
7.598530000000000229e+00 1.737800000000000011e+00
7.644580000000000375e+00 1.737800000000000011e+00
7.690629999999999633e+00 1.737800000000000011e+00
7.736690000000000289e+00 1.737800000000000011e+00
7.782740000000000435e+00 1.737800000000000011e+00
7.828789999999999694e+00 1.905459999999999932e+00
7.874839999999999840e+00 1.905459999999999932e+00
7.920889999999999986e+00 1.905459999999999932e+00
7.966940000000000133e+00 1.905459999999999932e+00
8.012999999999999901e+00 1.905459999999999932e+00
8.059049999999999159e+00 1.905459999999999932e+00
8.105100000000000193e+00 1.905459999999999932e+00
8.151149999999999451e+00 2.089300000000000157e+00
8.197200000000000486e+00 2.089300000000000157e+00
8.243249999999999744e+00 2.089300000000000157e+00
8.289310000000000400e+00 2.089300000000000157e+00
8.335359999999999658e+00 2.089300000000000157e+00
8.381410000000000693e+00 2.089300000000000157e+00
8.427459999999999951e+00 2.089300000000000157e+00
8.473509999999999209e+00 2.290869999999999962e+00
8.519560000000000244e+00 2.290869999999999962e+00
8.565619999999999123e+00 2.290869999999999962e+00
8.611670000000000158e+00 2.290869999999999962e+00
8.657719999999999416e+00 2.290869999999999962e+00
8.703770000000000451e+00 2.290869999999999962e+00
8.749819999999999709e+00 2.290869999999999962e+00
8.795880000000000365e+00 2.511890000000000178e+00
8.841929999999999623e+00 2.511890000000000178e+00
8.887980000000000658e+00 2.511890000000000178e+00
8.934029999999999916e+00 2.511890000000000178e+00
8.980079999999999174e+00 2.511890000000000178e+00
9.026130000000000209e+00 2.511890000000000178e+00
9.072190000000000865e+00 2.511890000000000178e+00
9.118240000000000123e+00 2.754230000000000178e+00
9.164289999999999381e+00 2.754230000000000178e+00
9.210340000000000416e+00 2.754230000000000178e+00
9.256389999999999674e+00 2.754230000000000178e+00
9.302440000000000708e+00 2.754230000000000178e+00
9.348499999999999588e+00 2.754230000000000178e+00
9.394550000000000622e+00 2.754230000000000178e+00
9.440599999999999881e+00 3.019950000000000134e+00
9.486649999999999139e+00 3.019950000000000134e+00
9.532700000000000173e+00 3.019950000000000134e+00
9.578749999999999432e+00 3.019950000000000134e+00
9.624810000000000088e+00 3.019950000000000134e+00
9.670859999999999346e+00 3.019950000000000134e+00
9.716910000000000380e+00 3.019950000000000134e+00
9.762959999999999638e+00 3.311310000000000198e+00
9.809010000000000673e+00 3.311310000000000198e+00
9.855059999999999931e+00 3.311310000000000198e+00
9.901120000000000587e+00 3.311310000000000198e+00
9.947169999999999845e+00 3.311310000000000198e+00
9.993220000000000880e+00 3.311310000000000198e+00
1.003930000000000078e+01 3.311310000000000198e+00
1.008530000000000015e+01 3.630780000000000118e+00
1.013139999999999930e+01 3.630780000000000118e+00
1.017740000000000045e+01 3.630780000000000118e+00
1.022349999999999959e+01 3.630780000000000118e+00
1.026950000000000074e+01 3.630780000000000118e+00
1.031559999999999988e+01 3.630780000000000118e+00
1.036159999999999926e+01 3.630780000000000118e+00
1.040770000000000017e+01 3.981069999999999887e+00
1.045369999999999955e+01 3.981069999999999887e+00
1.049980000000000047e+01 3.981069999999999887e+00
1.054579999999999984e+01 3.981069999999999887e+00
1.059190000000000076e+01 3.981069999999999887e+00
1.063790000000000013e+01 3.981069999999999887e+00
1.068399999999999928e+01 3.981069999999999887e+00
1.073000000000000043e+01 4.365160000000000373e+00
1.077609999999999957e+01 4.365160000000000373e+00
1.082210000000000072e+01 4.365160000000000373e+00
1.086819999999999986e+01 4.365160000000000373e+00
1.091430000000000078e+01 4.365160000000000373e+00
1.096030000000000015e+01 4.365160000000000373e+00
1.100639999999999930e+01 4.365160000000000373e+00
1.105240000000000045e+01 4.786299999999999777e+00
1.109849999999999959e+01 4.786299999999999777e+00
1.114450000000000074e+01 4.786299999999999777e+00
1.119059999999999988e+01 4.786299999999999777e+00
1.123659999999999926e+01 4.786299999999999777e+00
1.128270000000000017e+01 4.786299999999999777e+00
1.132869999999999955e+01 4.786299999999999777e+00
1.137480000000000047e+01 5.248070000000000235e+00
1.142079999999999984e+01 5.248070000000000235e+00
1.146690000000000076e+01 5.248070000000000235e+00
1.151290000000000013e+01 5.248070000000000235e+00
1.155899999999999928e+01 5.248070000000000235e+00
1.160500000000000043e+01 5.248070000000000235e+00
1.165109999999999957e+01 5.754400000000000404e+00
1.169710000000000072e+01 5.754400000000000404e+00
1.174319999999999986e+01 5.754400000000000404e+00
1.178919999999999924e+01 5.754400000000000404e+00
1.183530000000000015e+01 5.754400000000000404e+00
1.188129999999999953e+01 5.754400000000000404e+00
1.192740000000000045e+01 5.754400000000000404e+00
1.197339999999999982e+01 6.309569999999999901e+00
1.201950000000000074e+01 6.309569999999999901e+00
1.206550000000000011e+01 6.309569999999999901e+00
1.211159999999999926e+01 6.309569999999999901e+00
1.215760000000000041e+01 6.309569999999999901e+00
1.220369999999999955e+01 6.309569999999999901e+00
1.224980000000000047e+01 6.309569999999999901e+00
1.229579999999999984e+01 6.918309999999999960e+00
1.234190000000000076e+01 6.918309999999999960e+00
1.238790000000000013e+01 6.918309999999999960e+00
1.243399999999999928e+01 6.918309999999999960e+00
1.248000000000000043e+01 6.918309999999999960e+00
1.252609999999999957e+01 6.918309999999999960e+00
1.257210000000000072e+01 6.918309999999999960e+00
1.261819999999999986e+01 7.585779999999999745e+00
1.266419999999999924e+01 7.585779999999999745e+00
1.271030000000000015e+01 7.585779999999999745e+00
1.275629999999999953e+01 7.585779999999999745e+00
1.280240000000000045e+01 7.585779999999999745e+00
1.284839999999999982e+01 7.585779999999999745e+00
1.289450000000000074e+01 7.585779999999999745e+00
1.294050000000000011e+01 8.317640000000000811e+00
1.298659999999999926e+01 8.317640000000000811e+00
1.303260000000000041e+01 8.317640000000000811e+00
1.307869999999999955e+01 8.317640000000000811e+00
1.312470000000000070e+01 8.317640000000000811e+00
1.317079999999999984e+01 8.317640000000000811e+00
1.321679999999999922e+01 8.317640000000000811e+00
1.326290000000000013e+01 9.120110000000000383e+00
1.330889999999999951e+01 9.120110000000000383e+00
1.335500000000000043e+01 9.120110000000000383e+00
1.340099999999999980e+01 9.120110000000000383e+00
1.344710000000000072e+01 9.120110000000000383e+00
1.349310000000000009e+01 9.120110000000000383e+00
1.353919999999999924e+01 9.120110000000000383e+00
1.358530000000000015e+01 1.000000000000000000e+01
1.363129999999999953e+01 1.000000000000000000e+01
1.367740000000000045e+01 1.000000000000000000e+01
1.372339999999999982e+01 1.000000000000000000e+01
1.376950000000000074e+01 1.000000000000000000e+01
1.381550000000000011e+01 1.000000000000000000e+01
1.386159999999999926e+01 1.000000000000000000e+01
1.390760000000000041e+01 1.096480000000000032e+01
1.395369999999999955e+01 1.096480000000000032e+01
1.399970000000000070e+01 1.096480000000000032e+01
1.404579999999999984e+01 1.096480000000000032e+01
1.409179999999999922e+01 1.096480000000000032e+01
1.413790000000000013e+01 1.096480000000000032e+01
1.418389999999999951e+01 1.096480000000000032e+01
1.423000000000000043e+01 1.202260000000000062e+01
1.427599999999999980e+01 1.202260000000000062e+01
1.432210000000000072e+01 1.202260000000000062e+01
1.436810000000000009e+01 1.202260000000000062e+01
1.441419999999999924e+01 1.202260000000000062e+01
1.446020000000000039e+01 1.202260000000000062e+01
1.450629999999999953e+01 1.202260000000000062e+01
1.455230000000000068e+01 1.318260000000000076e+01
1.459839999999999982e+01 1.318260000000000076e+01
1.464439999999999920e+01 1.318260000000000076e+01
1.469050000000000011e+01 1.318260000000000076e+01
1.473649999999999949e+01 1.318260000000000076e+01
1.478260000000000041e+01 1.318260000000000076e+01
1.482859999999999978e+01 1.318260000000000076e+01
1.487470000000000070e+01 1.445439999999999969e+01
1.492079999999999984e+01 1.445439999999999969e+01
1.496679999999999922e+01 1.445439999999999969e+01
1.501290000000000013e+01 1.445439999999999969e+01
1.505889999999999951e+01 1.445439999999999969e+01
1.510500000000000043e+01 1.445439999999999969e+01
1.515099999999999980e+01 1.445439999999999969e+01
1.519710000000000072e+01 1.584890000000000043e+01
1.524310000000000009e+01 1.584890000000000043e+01
1.528919999999999924e+01 1.584890000000000043e+01
1.533520000000000039e+01 1.584890000000000043e+01
1.538129999999999953e+01 1.584890000000000043e+01
1.542730000000000068e+01 1.584890000000000043e+01
1.547339999999999982e+01 1.584890000000000043e+01
1.551939999999999920e+01 1.737800000000000011e+01
1.556550000000000011e+01 1.737800000000000011e+01
1.561149999999999949e+01 1.737800000000000011e+01
1.565760000000000041e+01 1.737800000000000011e+01
1.570359999999999978e+01 1.737800000000000011e+01
1.574970000000000070e+01 1.737800000000000011e+01
1.579570000000000007e+01 1.737800000000000011e+01
1.584179999999999922e+01 1.905460000000000065e+01
1.588780000000000037e+01 1.905460000000000065e+01
1.593389999999999951e+01 1.905460000000000065e+01
1.597990000000000066e+01 1.905460000000000065e+01
1.602599999999999980e+01 1.905460000000000065e+01
1.607199999999999918e+01 1.905460000000000065e+01
1.611809999999999832e+01 1.905460000000000065e+01
1.616410000000000124e+01 2.089300000000000068e+01
1.621020000000000039e+01 2.089300000000000068e+01
1.625629999999999953e+01 2.089300000000000068e+01
1.630229999999999890e+01 2.089300000000000068e+01
1.634840000000000160e+01 2.089300000000000068e+01
1.639440000000000097e+01 2.089300000000000068e+01
1.644050000000000011e+01 2.089300000000000068e+01
1.648649999999999949e+01 2.290869999999999962e+01
1.653259999999999863e+01 2.290869999999999962e+01
1.657860000000000156e+01 2.290869999999999962e+01
1.662470000000000070e+01 2.290869999999999962e+01
1.667070000000000007e+01 2.290869999999999962e+01
1.671679999999999922e+01 2.290869999999999962e+01
1.676279999999999859e+01 2.290869999999999962e+01
1.680890000000000128e+01 2.511890000000000001e+01
1.685490000000000066e+01 2.511890000000000001e+01
1.690099999999999980e+01 2.511890000000000001e+01
1.694699999999999918e+01 2.511890000000000001e+01
1.699309999999999832e+01 2.511890000000000001e+01
1.703910000000000124e+01 2.511890000000000001e+01
1.708520000000000039e+01 2.511890000000000001e+01
1.713119999999999976e+01 2.754230000000000089e+01
1.717729999999999890e+01 2.754230000000000089e+01
1.722329999999999828e+01 2.754230000000000089e+01
1.726940000000000097e+01 2.754230000000000089e+01
1.731540000000000035e+01 2.754230000000000089e+01
1.736149999999999949e+01 2.754230000000000089e+01
1.740749999999999886e+01 3.019950000000000045e+01
1.745360000000000156e+01 3.019950000000000045e+01
1.749960000000000093e+01 3.019950000000000045e+01
1.754570000000000007e+01 3.019950000000000045e+01
1.759179999999999922e+01 3.019950000000000045e+01
1.763779999999999859e+01 3.019950000000000045e+01
1.768390000000000128e+01 3.019950000000000045e+01
1.772990000000000066e+01 3.311310000000000286e+01
1.777599999999999980e+01 3.311310000000000286e+01
1.782199999999999918e+01 3.311310000000000286e+01
1.786809999999999832e+01 3.311310000000000286e+01
1.791410000000000124e+01 3.311310000000000286e+01
1.796020000000000039e+01 3.311310000000000286e+01
1.800619999999999976e+01 3.311310000000000286e+01
1.805229999999999890e+01 3.630780000000000030e+01
1.809829999999999828e+01 3.630780000000000030e+01
1.814440000000000097e+01 3.630780000000000030e+01
1.819040000000000035e+01 3.630780000000000030e+01
1.823649999999999949e+01 3.630780000000000030e+01
1.828249999999999886e+01 3.630780000000000030e+01
1.832860000000000156e+01 3.630780000000000030e+01
1.837460000000000093e+01 3.981069999999999709e+01
1.842070000000000007e+01 3.981069999999999709e+01


==> datafiles/asmatching/as062.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 1.905459999999999932e-01
1.842070000000000096e-01 1.905459999999999932e-01
2.302589999999999915e-01 1.905459999999999932e-01
2.763100000000000001e-01 1.905459999999999932e-01
3.223619999999999819e-01 1.905459999999999932e-01
3.684140000000000192e-01 1.905459999999999932e-01
4.144649999999999723e-01 1.905459999999999932e-01
4.605170000000000097e-01 1.905459999999999932e-01
5.065690000000000470e-01 1.905459999999999932e-01
5.526200000000000001e-01 1.905459999999999932e-01
5.986719999999999819e-01 1.905459999999999932e-01
6.447239999999999638e-01 1.905459999999999932e-01
6.907759999999999456e-01 1.905459999999999932e-01
7.368270000000000097e-01 1.905459999999999932e-01
7.828789999999999916e-01 1.905459999999999932e-01
8.289309999999999734e-01 1.905459999999999932e-01
8.749820000000000375e-01 2.089300000000000046e-01
9.210340000000000193e-01 2.089300000000000046e-01
9.670860000000000012e-01 2.089300000000000046e-01
1.013139999999999930e+00 2.089300000000000046e-01
1.059190000000000076e+00 2.089300000000000046e-01
1.105240000000000000e+00 2.089300000000000046e-01
1.151289999999999925e+00 2.089300000000000046e-01
1.197340000000000071e+00 2.089300000000000046e-01
1.243400000000000061e+00 2.089300000000000046e-01
1.289449999999999985e+00 2.089300000000000046e-01
1.335499999999999909e+00 2.089300000000000046e-01
1.381550000000000056e+00 2.089300000000000046e-01
1.427599999999999980e+00 2.089300000000000046e-01
1.473649999999999904e+00 2.089300000000000046e-01
1.519709999999999894e+00 2.089300000000000046e-01
1.565760000000000041e+00 2.089300000000000046e-01
1.611809999999999965e+00 2.089300000000000046e-01
1.657859999999999889e+00 2.089300000000000046e-01
1.703910000000000036e+00 2.089300000000000046e-01
1.749959999999999960e+00 2.089300000000000046e-01
1.796019999999999950e+00 2.089300000000000046e-01
1.842070000000000096e+00 2.089300000000000046e-01
1.888120000000000021e+00 2.089300000000000046e-01
1.934169999999999945e+00 2.089300000000000046e-01
1.980220000000000091e+00 2.089300000000000046e-01
2.026269999999999794e+00 2.290870000000000128e-01
2.072330000000000005e+00 2.290870000000000128e-01
2.118380000000000152e+00 2.290870000000000128e-01
2.164429999999999854e+00 2.290870000000000128e-01
2.210480000000000000e+00 2.290870000000000128e-01
2.256530000000000147e+00 2.290870000000000128e-01
2.302589999999999915e+00 2.290870000000000128e-01
2.348640000000000061e+00 2.290870000000000128e-01
2.394690000000000207e+00 2.290870000000000128e-01
2.440739999999999910e+00 2.290870000000000128e-01
2.486790000000000056e+00 2.290870000000000128e-01
2.532840000000000202e+00 2.290870000000000128e-01
2.578899999999999970e+00 2.290870000000000128e-01
2.624950000000000117e+00 2.290870000000000128e-01
2.670999999999999819e+00 2.290870000000000128e-01
2.717049999999999965e+00 2.290870000000000128e-01
2.763100000000000112e+00 2.290870000000000128e-01
2.809149999999999814e+00 2.290870000000000128e-01
2.855210000000000026e+00 2.290870000000000128e-01
2.901260000000000172e+00 2.290870000000000128e-01
2.947309999999999874e+00 2.290870000000000128e-01
2.993360000000000021e+00 2.290870000000000128e-01
3.039410000000000167e+00 2.511889999999999956e-01
3.085459999999999869e+00 2.511889999999999956e-01
3.131520000000000081e+00 2.511889999999999956e-01
3.177569999999999784e+00 2.511889999999999956e-01
3.223619999999999930e+00 2.511889999999999956e-01
3.269670000000000076e+00 2.511889999999999956e-01
3.315719999999999779e+00 2.511889999999999956e-01
3.361769999999999925e+00 2.511889999999999956e-01
3.407830000000000137e+00 2.511889999999999956e-01
3.453879999999999839e+00 2.511889999999999956e-01
3.499929999999999986e+00 2.511889999999999956e-01
3.545980000000000132e+00 2.511889999999999956e-01
3.592029999999999834e+00 2.511889999999999956e-01
3.638079999999999981e+00 2.511889999999999956e-01
3.684140000000000192e+00 2.511889999999999956e-01
3.730189999999999895e+00 2.511889999999999956e-01
3.776240000000000041e+00 2.511889999999999956e-01
3.822290000000000187e+00 2.511889999999999956e-01
3.868339999999999890e+00 2.511889999999999956e-01
3.914390000000000036e+00 2.511889999999999956e-01
3.960449999999999804e+00 2.511889999999999956e-01
4.006499999999999950e+00 2.754229999999999734e-01
4.052550000000000097e+00 2.754229999999999734e-01
4.098600000000000243e+00 2.754229999999999734e-01
4.144650000000000389e+00 2.754229999999999734e-01
4.190699999999999648e+00 2.754229999999999734e-01
4.236760000000000304e+00 2.754229999999999734e-01
4.282809999999999562e+00 2.754229999999999734e-01
4.328859999999999708e+00 2.754229999999999734e-01
4.374909999999999854e+00 2.754229999999999734e-01
4.420960000000000001e+00 2.754229999999999734e-01
4.467019999999999769e+00 2.754229999999999734e-01
4.513069999999999915e+00 2.754229999999999734e-01
4.559120000000000061e+00 2.754229999999999734e-01
4.605170000000000208e+00 2.754229999999999734e-01
4.651220000000000354e+00 2.754229999999999734e-01
4.697269999999999612e+00 2.754229999999999734e-01
4.743330000000000268e+00 2.754229999999999734e-01
4.789380000000000415e+00 2.754229999999999734e-01
4.835429999999999673e+00 2.754229999999999734e-01
4.881479999999999819e+00 3.019950000000000134e-01
4.927529999999999966e+00 3.019950000000000134e-01
4.973580000000000112e+00 3.019950000000000134e-01
5.019639999999999880e+00 3.019950000000000134e-01
5.065690000000000026e+00 3.019950000000000134e-01
5.111740000000000173e+00 3.019950000000000134e-01
5.157790000000000319e+00 3.019950000000000134e-01
5.203839999999999577e+00 3.019950000000000134e-01
5.249889999999999723e+00 3.019950000000000134e-01
5.295950000000000379e+00 3.019950000000000134e-01
5.341999999999999638e+00 3.019950000000000134e-01
5.388049999999999784e+00 3.019950000000000134e-01
5.434099999999999930e+00 3.019950000000000134e-01
5.480150000000000077e+00 3.019950000000000134e-01
5.526200000000000223e+00 3.019950000000000134e-01
5.572259999999999991e+00 3.019950000000000134e-01
5.618310000000000137e+00 3.019950000000000134e-01
5.664360000000000284e+00 3.019950000000000134e-01
5.710410000000000430e+00 3.311310000000000087e-01
5.756459999999999688e+00 3.311310000000000087e-01
5.802509999999999835e+00 3.311310000000000087e-01
5.848569999999999602e+00 3.311310000000000087e-01
5.894619999999999749e+00 3.311310000000000087e-01
5.940669999999999895e+00 3.311310000000000087e-01
5.986720000000000041e+00 3.311310000000000087e-01
6.032770000000000188e+00 3.311310000000000087e-01
6.078820000000000334e+00 3.311310000000000087e-01
6.124880000000000102e+00 3.311310000000000087e-01
6.170930000000000248e+00 3.311310000000000087e-01
6.216980000000000395e+00 3.311310000000000087e-01
6.263029999999999653e+00 3.311310000000000087e-01
6.309079999999999799e+00 3.311310000000000087e-01
6.355129999999999946e+00 3.311310000000000087e-01
6.401189999999999714e+00 3.311310000000000087e-01
6.447239999999999860e+00 3.311310000000000087e-01
6.493290000000000006e+00 3.630780000000000118e-01
6.539340000000000153e+00 3.630780000000000118e-01
6.585390000000000299e+00 3.630780000000000118e-01
6.631450000000000067e+00 3.630780000000000118e-01
6.677500000000000213e+00 3.630780000000000118e-01
6.723550000000000360e+00 3.630780000000000118e-01
6.769599999999999618e+00 3.630780000000000118e-01
6.815649999999999764e+00 3.630780000000000118e-01
6.861699999999999910e+00 3.630780000000000118e-01
6.907759999999999678e+00 3.630780000000000118e-01
6.953809999999999825e+00 3.630780000000000118e-01
6.999859999999999971e+00 3.630780000000000118e-01
7.045910000000000117e+00 3.630780000000000118e-01
7.091960000000000264e+00 3.630780000000000118e-01
7.138010000000000410e+00 3.630780000000000118e-01
7.184070000000000178e+00 3.630780000000000118e-01
7.230120000000000324e+00 3.981069999999999887e-01
7.276169999999999582e+00 3.981069999999999887e-01
7.322219999999999729e+00 3.981069999999999887e-01
7.368269999999999875e+00 3.981069999999999887e-01
7.414320000000000022e+00 3.981069999999999887e-01
7.460379999999999789e+00 3.981069999999999887e-01
7.506429999999999936e+00 3.981069999999999887e-01
7.552480000000000082e+00 3.981069999999999887e-01
7.598530000000000229e+00 3.981069999999999887e-01
7.644580000000000375e+00 3.981069999999999887e-01
7.690629999999999633e+00 3.981069999999999887e-01
7.736690000000000289e+00 3.981069999999999887e-01
7.782740000000000435e+00 3.981069999999999887e-01
7.828789999999999694e+00 3.981069999999999887e-01
7.874839999999999840e+00 3.981069999999999887e-01
7.920889999999999986e+00 4.365160000000000151e-01
7.966940000000000133e+00 4.365160000000000151e-01
8.012999999999999901e+00 4.365160000000000151e-01
8.059049999999999159e+00 4.365160000000000151e-01
8.105100000000000193e+00 4.365160000000000151e-01
8.151149999999999451e+00 4.365160000000000151e-01
8.197200000000000486e+00 4.365160000000000151e-01
8.243249999999999744e+00 4.365160000000000151e-01
8.289310000000000400e+00 4.365160000000000151e-01
8.335359999999999658e+00 4.365160000000000151e-01
8.381410000000000693e+00 4.365160000000000151e-01
8.427459999999999951e+00 4.365160000000000151e-01
8.473509999999999209e+00 4.365160000000000151e-01
8.519560000000000244e+00 4.365160000000000151e-01
8.565619999999999123e+00 4.786299999999999999e-01
8.611670000000000158e+00 4.786299999999999999e-01
8.657719999999999416e+00 4.786299999999999999e-01
8.703770000000000451e+00 4.786299999999999999e-01
8.749819999999999709e+00 4.786299999999999999e-01
8.795880000000000365e+00 4.786299999999999999e-01
8.841929999999999623e+00 4.786299999999999999e-01
8.887980000000000658e+00 4.786299999999999999e-01
8.934029999999999916e+00 4.786299999999999999e-01
8.980079999999999174e+00 4.786299999999999999e-01
9.026130000000000209e+00 4.786299999999999999e-01
9.072190000000000865e+00 4.786299999999999999e-01
9.118240000000000123e+00 4.786299999999999999e-01
9.164289999999999381e+00 4.786299999999999999e-01
9.210340000000000416e+00 5.248070000000000235e-01
9.256389999999999674e+00 5.248070000000000235e-01
9.302440000000000708e+00 5.248070000000000235e-01
9.348499999999999588e+00 5.248070000000000235e-01
9.394550000000000622e+00 5.248070000000000235e-01
9.440599999999999881e+00 5.248070000000000235e-01
9.486649999999999139e+00 5.248070000000000235e-01
9.532700000000000173e+00 5.248070000000000235e-01
9.578749999999999432e+00 5.248070000000000235e-01
9.624810000000000088e+00 5.248070000000000235e-01
9.670859999999999346e+00 5.248070000000000235e-01
9.716910000000000380e+00 5.248070000000000235e-01
9.762959999999999638e+00 5.754399999999999515e-01
9.809010000000000673e+00 5.754399999999999515e-01
9.855059999999999931e+00 5.754399999999999515e-01
9.901120000000000587e+00 5.754399999999999515e-01
9.947169999999999845e+00 5.754399999999999515e-01
9.993220000000000880e+00 5.754399999999999515e-01
1.003930000000000078e+01 5.754399999999999515e-01
1.008530000000000015e+01 5.754399999999999515e-01
1.013139999999999930e+01 5.754399999999999515e-01
1.017740000000000045e+01 5.754399999999999515e-01
1.022349999999999959e+01 5.754399999999999515e-01
1.026950000000000074e+01 5.754399999999999515e-01
1.031559999999999988e+01 5.754399999999999515e-01
1.036159999999999926e+01 6.309569999999999901e-01
1.040770000000000017e+01 6.309569999999999901e-01
1.045369999999999955e+01 6.309569999999999901e-01
1.049980000000000047e+01 6.309569999999999901e-01
1.054579999999999984e+01 6.309569999999999901e-01
1.059190000000000076e+01 6.309569999999999901e-01
1.063790000000000013e+01 6.309569999999999901e-01
1.068399999999999928e+01 6.309569999999999901e-01
1.073000000000000043e+01 6.309569999999999901e-01
1.077609999999999957e+01 6.309569999999999901e-01
1.082210000000000072e+01 6.309569999999999901e-01
1.086819999999999986e+01 6.918309999999999738e-01
1.091430000000000078e+01 6.918309999999999738e-01
1.096030000000000015e+01 6.918309999999999738e-01
1.100639999999999930e+01 6.918309999999999738e-01
1.105240000000000045e+01 6.918309999999999738e-01
1.109849999999999959e+01 6.918309999999999738e-01
1.114450000000000074e+01 6.918309999999999738e-01
1.119059999999999988e+01 6.918309999999999738e-01
1.123659999999999926e+01 6.918309999999999738e-01
1.128270000000000017e+01 6.918309999999999738e-01
1.132869999999999955e+01 6.918309999999999738e-01
1.137480000000000047e+01 6.918309999999999738e-01
1.142079999999999984e+01 7.585779999999999745e-01
1.146690000000000076e+01 7.585779999999999745e-01
1.151290000000000013e+01 7.585779999999999745e-01
1.155899999999999928e+01 7.585779999999999745e-01
1.160500000000000043e+01 7.585779999999999745e-01
1.165109999999999957e+01 7.585779999999999745e-01
1.169710000000000072e+01 7.585779999999999745e-01
1.174319999999999986e+01 7.585779999999999745e-01
1.178919999999999924e+01 7.585779999999999745e-01
1.183530000000000015e+01 7.585779999999999745e-01
1.188129999999999953e+01 7.585779999999999745e-01
1.192740000000000045e+01 8.317639999999999478e-01
1.197339999999999982e+01 8.317639999999999478e-01
1.201950000000000074e+01 8.317639999999999478e-01
1.206550000000000011e+01 8.317639999999999478e-01
1.211159999999999926e+01 8.317639999999999478e-01
1.215760000000000041e+01 8.317639999999999478e-01
1.220369999999999955e+01 8.317639999999999478e-01
1.224980000000000047e+01 8.317639999999999478e-01
1.229579999999999984e+01 8.317639999999999478e-01
1.234190000000000076e+01 8.317639999999999478e-01
1.238790000000000013e+01 9.120110000000000161e-01
1.243399999999999928e+01 9.120110000000000161e-01
1.248000000000000043e+01 9.120110000000000161e-01
1.252609999999999957e+01 9.120110000000000161e-01
1.257210000000000072e+01 9.120110000000000161e-01
1.261819999999999986e+01 9.120110000000000161e-01
1.266419999999999924e+01 9.120110000000000161e-01
1.271030000000000015e+01 9.120110000000000161e-01
1.275629999999999953e+01 9.120110000000000161e-01
1.280240000000000045e+01 9.120110000000000161e-01
1.284839999999999982e+01 1.000000000000000000e+00
1.289450000000000074e+01 1.000000000000000000e+00
1.294050000000000011e+01 1.000000000000000000e+00
1.298659999999999926e+01 1.000000000000000000e+00
1.303260000000000041e+01 1.000000000000000000e+00
1.307869999999999955e+01 1.000000000000000000e+00
1.312470000000000070e+01 1.000000000000000000e+00
1.317079999999999984e+01 1.000000000000000000e+00
1.321679999999999922e+01 1.000000000000000000e+00
1.326290000000000013e+01 1.096479999999999899e+00
1.330889999999999951e+01 1.096479999999999899e+00
1.335500000000000043e+01 1.096479999999999899e+00
1.340099999999999980e+01 1.096479999999999899e+00
1.344710000000000072e+01 1.096479999999999899e+00
1.349310000000000009e+01 1.096479999999999899e+00
1.353919999999999924e+01 1.096479999999999899e+00
1.358530000000000015e+01 1.096479999999999899e+00
1.363129999999999953e+01 1.096479999999999899e+00
1.367740000000000045e+01 1.096479999999999899e+00
1.372339999999999982e+01 1.202260000000000106e+00
1.376950000000000074e+01 1.202260000000000106e+00
1.381550000000000011e+01 1.202260000000000106e+00
1.386159999999999926e+01 1.202260000000000106e+00
1.390760000000000041e+01 1.202260000000000106e+00
1.395369999999999955e+01 1.202260000000000106e+00
1.399970000000000070e+01 1.202260000000000106e+00
1.404579999999999984e+01 1.202260000000000106e+00
1.409179999999999922e+01 1.202260000000000106e+00
1.413790000000000013e+01 1.318259999999999987e+00
1.418389999999999951e+01 1.318259999999999987e+00
1.423000000000000043e+01 1.318259999999999987e+00
1.427599999999999980e+01 1.318259999999999987e+00
1.432210000000000072e+01 1.318259999999999987e+00
1.436810000000000009e+01 1.318259999999999987e+00
1.441419999999999924e+01 1.318259999999999987e+00
1.446020000000000039e+01 1.318259999999999987e+00
1.450629999999999953e+01 1.445440000000000058e+00
1.455230000000000068e+01 1.445440000000000058e+00
1.459839999999999982e+01 1.445440000000000058e+00
1.464439999999999920e+01 1.445440000000000058e+00
1.469050000000000011e+01 1.445440000000000058e+00
1.473649999999999949e+01 1.445440000000000058e+00
1.478260000000000041e+01 1.445440000000000058e+00
1.482859999999999978e+01 1.445440000000000058e+00
1.487470000000000070e+01 1.445440000000000058e+00
1.492079999999999984e+01 1.584889999999999910e+00
1.496679999999999922e+01 1.584889999999999910e+00
1.501290000000000013e+01 1.584889999999999910e+00
1.505889999999999951e+01 1.584889999999999910e+00
1.510500000000000043e+01 1.584889999999999910e+00
1.515099999999999980e+01 1.584889999999999910e+00
1.519710000000000072e+01 1.584889999999999910e+00
1.524310000000000009e+01 1.584889999999999910e+00
1.528919999999999924e+01 1.737800000000000011e+00
1.533520000000000039e+01 1.737800000000000011e+00
1.538129999999999953e+01 1.737800000000000011e+00
1.542730000000000068e+01 1.737800000000000011e+00
1.547339999999999982e+01 1.737800000000000011e+00
1.551939999999999920e+01 1.737800000000000011e+00
1.556550000000000011e+01 1.737800000000000011e+00
1.561149999999999949e+01 1.737800000000000011e+00
1.565760000000000041e+01 1.905459999999999932e+00
1.570359999999999978e+01 1.905459999999999932e+00
1.574970000000000070e+01 1.905459999999999932e+00
1.579570000000000007e+01 1.905459999999999932e+00
1.584179999999999922e+01 1.905459999999999932e+00
1.588780000000000037e+01 1.905459999999999932e+00
1.593389999999999951e+01 1.905459999999999932e+00
1.597990000000000066e+01 2.089300000000000157e+00
1.602599999999999980e+01 2.089300000000000157e+00
1.607199999999999918e+01 2.089300000000000157e+00
1.611809999999999832e+01 2.089300000000000157e+00
1.616410000000000124e+01 2.089300000000000157e+00
1.621020000000000039e+01 2.089300000000000157e+00
1.625629999999999953e+01 2.089300000000000157e+00
1.630229999999999890e+01 2.089300000000000157e+00
1.634840000000000160e+01 2.290869999999999962e+00
1.639440000000000097e+01 2.290869999999999962e+00
1.644050000000000011e+01 2.290869999999999962e+00
1.648649999999999949e+01 2.290869999999999962e+00
1.653259999999999863e+01 2.290869999999999962e+00
1.657860000000000156e+01 2.290869999999999962e+00
1.662470000000000070e+01 2.290869999999999962e+00
1.667070000000000007e+01 2.511890000000000178e+00
1.671679999999999922e+01 2.511890000000000178e+00
1.676279999999999859e+01 2.511890000000000178e+00
1.680890000000000128e+01 2.511890000000000178e+00
1.685490000000000066e+01 2.511890000000000178e+00
1.690099999999999980e+01 2.511890000000000178e+00
1.694699999999999918e+01 2.511890000000000178e+00
1.699309999999999832e+01 2.754230000000000178e+00
1.703910000000000124e+01 2.754230000000000178e+00
1.708520000000000039e+01 2.754230000000000178e+00
1.713119999999999976e+01 2.754230000000000178e+00
1.717729999999999890e+01 2.754230000000000178e+00
1.722329999999999828e+01 2.754230000000000178e+00
1.726940000000000097e+01 2.754230000000000178e+00
1.731540000000000035e+01 3.019950000000000134e+00
1.736149999999999949e+01 3.019950000000000134e+00
1.740749999999999886e+01 3.019950000000000134e+00
1.745360000000000156e+01 3.019950000000000134e+00
1.749960000000000093e+01 3.019950000000000134e+00
1.754570000000000007e+01 3.019950000000000134e+00
1.759179999999999922e+01 3.019950000000000134e+00
1.763779999999999859e+01 3.311310000000000198e+00
1.768390000000000128e+01 3.311310000000000198e+00
1.772990000000000066e+01 3.311310000000000198e+00
1.777599999999999980e+01 3.311310000000000198e+00
1.782199999999999918e+01 3.311310000000000198e+00
1.786809999999999832e+01 3.311310000000000198e+00
1.791410000000000124e+01 3.311310000000000198e+00
1.796020000000000039e+01 3.630780000000000118e+00
1.800619999999999976e+01 3.630780000000000118e+00
1.805229999999999890e+01 3.630780000000000118e+00
1.809829999999999828e+01 3.630780000000000118e+00
1.814440000000000097e+01 3.630780000000000118e+00
1.819040000000000035e+01 3.630780000000000118e+00
1.823649999999999949e+01 3.630780000000000118e+00
1.828249999999999886e+01 3.981069999999999887e+00
1.832860000000000156e+01 3.981069999999999887e+00
1.837460000000000093e+01 3.981069999999999887e+00
1.842070000000000007e+01 3.981069999999999887e+00


==> datafiles/asmatching/as200.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 1.905459999999999932e-01
1.842070000000000096e-01 1.905459999999999932e-01
2.302589999999999915e-01 1.905459999999999932e-01
2.763100000000000001e-01 2.089300000000000046e-01
3.223619999999999819e-01 2.089300000000000046e-01
3.684140000000000192e-01 2.089300000000000046e-01
4.144649999999999723e-01 2.089300000000000046e-01
4.605170000000000097e-01 2.089300000000000046e-01
5.065690000000000470e-01 2.089300000000000046e-01
5.526200000000000001e-01 2.089300000000000046e-01
5.986719999999999819e-01 2.089300000000000046e-01
6.447239999999999638e-01 2.290870000000000128e-01
6.907759999999999456e-01 2.290870000000000128e-01
7.368270000000000097e-01 2.290870000000000128e-01
7.828789999999999916e-01 2.290870000000000128e-01
8.289309999999999734e-01 2.290870000000000128e-01
8.749820000000000375e-01 2.290870000000000128e-01
9.210340000000000193e-01 2.290870000000000128e-01
9.670860000000000012e-01 2.511889999999999956e-01
1.013139999999999930e+00 2.511889999999999956e-01
1.059190000000000076e+00 2.511889999999999956e-01
1.105240000000000000e+00 2.511889999999999956e-01
1.151289999999999925e+00 2.511889999999999956e-01
1.197340000000000071e+00 2.511889999999999956e-01
1.243400000000000061e+00 2.754229999999999734e-01
1.289449999999999985e+00 2.754229999999999734e-01
1.335499999999999909e+00 2.754229999999999734e-01
1.381550000000000056e+00 2.754229999999999734e-01
1.427599999999999980e+00 2.754229999999999734e-01
1.473649999999999904e+00 2.754229999999999734e-01
1.519709999999999894e+00 3.019950000000000134e-01
1.565760000000000041e+00 3.019950000000000134e-01
1.611809999999999965e+00 3.019950000000000134e-01
1.657859999999999889e+00 3.019950000000000134e-01
1.703910000000000036e+00 3.019950000000000134e-01
1.749959999999999960e+00 3.019950000000000134e-01
1.796019999999999950e+00 3.311310000000000087e-01
1.842070000000000096e+00 3.311310000000000087e-01
1.888120000000000021e+00 3.311310000000000087e-01
1.934169999999999945e+00 3.311310000000000087e-01
1.980220000000000091e+00 3.311310000000000087e-01
2.026269999999999794e+00 3.630780000000000118e-01
2.072330000000000005e+00 3.630780000000000118e-01
2.118380000000000152e+00 3.630780000000000118e-01
2.164429999999999854e+00 3.630780000000000118e-01
2.210480000000000000e+00 3.630780000000000118e-01
2.256530000000000147e+00 3.981069999999999887e-01
2.302589999999999915e+00 3.981069999999999887e-01
2.348640000000000061e+00 3.981069999999999887e-01
2.394690000000000207e+00 3.981069999999999887e-01
2.440739999999999910e+00 4.365160000000000151e-01
2.486790000000000056e+00 4.365160000000000151e-01
2.532840000000000202e+00 4.365160000000000151e-01
2.578899999999999970e+00 4.365160000000000151e-01
2.624950000000000117e+00 4.365160000000000151e-01
2.670999999999999819e+00 4.786299999999999999e-01
2.717049999999999965e+00 4.786299999999999999e-01
2.763100000000000112e+00 4.786299999999999999e-01
2.809149999999999814e+00 4.786299999999999999e-01
2.855210000000000026e+00 5.248070000000000235e-01
2.901260000000000172e+00 5.248070000000000235e-01
2.947309999999999874e+00 5.248070000000000235e-01
2.993360000000000021e+00 5.248070000000000235e-01
3.039410000000000167e+00 5.754399999999999515e-01
3.085459999999999869e+00 5.754399999999999515e-01
3.131520000000000081e+00 5.754399999999999515e-01
3.177569999999999784e+00 5.754399999999999515e-01
3.223619999999999930e+00 6.309569999999999901e-01
3.269670000000000076e+00 6.309569999999999901e-01
3.315719999999999779e+00 6.309569999999999901e-01
3.361769999999999925e+00 6.918309999999999738e-01
3.407830000000000137e+00 6.918309999999999738e-01
3.453879999999999839e+00 6.918309999999999738e-01
3.499929999999999986e+00 6.918309999999999738e-01
3.545980000000000132e+00 7.585779999999999745e-01
3.592029999999999834e+00 7.585779999999999745e-01
3.638079999999999981e+00 7.585779999999999745e-01
3.684140000000000192e+00 8.317639999999999478e-01
3.730189999999999895e+00 8.317639999999999478e-01
3.776240000000000041e+00 8.317639999999999478e-01
3.822290000000000187e+00 9.120110000000000161e-01
3.868339999999999890e+00 9.120110000000000161e-01
3.914390000000000036e+00 9.120110000000000161e-01
3.960449999999999804e+00 1.000000000000000000e+00
4.006499999999999950e+00 1.000000000000000000e+00
4.052550000000000097e+00 1.000000000000000000e+00
4.098600000000000243e+00 1.096479999999999899e+00
4.144650000000000389e+00 1.096479999999999899e+00
4.190699999999999648e+00 1.096479999999999899e+00
4.236760000000000304e+00 1.202260000000000106e+00
4.282809999999999562e+00 1.202260000000000106e+00
4.328859999999999708e+00 1.202260000000000106e+00
4.374909999999999854e+00 1.318259999999999987e+00
4.420960000000000001e+00 1.318259999999999987e+00
4.467019999999999769e+00 1.318259999999999987e+00
4.513069999999999915e+00 1.445440000000000058e+00
4.559120000000000061e+00 1.445440000000000058e+00
4.605170000000000208e+00 1.584889999999999910e+00
4.651220000000000354e+00 1.584889999999999910e+00
4.697269999999999612e+00 1.584889999999999910e+00
4.743330000000000268e+00 1.737800000000000011e+00
4.789380000000000415e+00 1.737800000000000011e+00
4.835429999999999673e+00 1.905459999999999932e+00
4.881479999999999819e+00 1.905459999999999932e+00
4.927529999999999966e+00 1.905459999999999932e+00
4.973580000000000112e+00 2.089300000000000157e+00
5.019639999999999880e+00 2.089300000000000157e+00
5.065690000000000026e+00 2.290869999999999962e+00
5.111740000000000173e+00 2.290869999999999962e+00
5.157790000000000319e+00 2.511890000000000178e+00
5.203839999999999577e+00 2.511890000000000178e+00
5.249889999999999723e+00 2.754230000000000178e+00
5.295950000000000379e+00 2.754230000000000178e+00
5.341999999999999638e+00 2.754230000000000178e+00
5.388049999999999784e+00 3.019950000000000134e+00
5.434099999999999930e+00 3.019950000000000134e+00
5.480150000000000077e+00 3.311310000000000198e+00
5.526200000000000223e+00 3.311310000000000198e+00
5.572259999999999991e+00 3.630780000000000118e+00
5.618310000000000137e+00 3.630780000000000118e+00
5.664360000000000284e+00 3.981069999999999887e+00
5.710410000000000430e+00 3.981069999999999887e+00
5.756459999999999688e+00 4.365160000000000373e+00
5.802509999999999835e+00 4.365160000000000373e+00
5.848569999999999602e+00 4.786299999999999777e+00
5.894619999999999749e+00 4.786299999999999777e+00
5.940669999999999895e+00 5.248070000000000235e+00
5.986720000000000041e+00 5.248070000000000235e+00
6.032770000000000188e+00 5.754400000000000404e+00
6.078820000000000334e+00 5.754400000000000404e+00
6.124880000000000102e+00 6.309569999999999901e+00
6.170930000000000248e+00 6.309569999999999901e+00
6.216980000000000395e+00 6.918309999999999960e+00
6.263029999999999653e+00 6.918309999999999960e+00
6.309079999999999799e+00 7.585779999999999745e+00
6.355129999999999946e+00 7.585779999999999745e+00
6.401189999999999714e+00 8.317640000000000811e+00
6.447239999999999860e+00 8.317640000000000811e+00
6.493290000000000006e+00 8.317640000000000811e+00
6.539340000000000153e+00 9.120110000000000383e+00
6.585390000000000299e+00 9.120110000000000383e+00
6.631450000000000067e+00 1.000000000000000000e+01
6.677500000000000213e+00 1.000000000000000000e+01
6.723550000000000360e+00 1.096480000000000032e+01
6.769599999999999618e+00 1.096480000000000032e+01
6.815649999999999764e+00 1.202260000000000062e+01
6.861699999999999910e+00 1.202260000000000062e+01
6.907759999999999678e+00 1.318260000000000076e+01
6.953809999999999825e+00 1.318260000000000076e+01
6.999859999999999971e+00 1.445439999999999969e+01
7.045910000000000117e+00 1.445439999999999969e+01
7.091960000000000264e+00 1.584890000000000043e+01
7.138010000000000410e+00 1.584890000000000043e+01
7.184070000000000178e+00 1.737800000000000011e+01
7.230120000000000324e+00 1.737800000000000011e+01
7.276169999999999582e+00 1.905460000000000065e+01
7.322219999999999729e+00 1.905460000000000065e+01
7.368269999999999875e+00 2.089300000000000068e+01
7.414320000000000022e+00 2.089300000000000068e+01
7.460379999999999789e+00 2.290869999999999962e+01
7.506429999999999936e+00 2.290869999999999962e+01
7.552480000000000082e+00 2.511890000000000001e+01
7.598530000000000229e+00 2.511890000000000001e+01
7.644580000000000375e+00 2.754230000000000089e+01
7.690629999999999633e+00 2.754230000000000089e+01
7.736690000000000289e+00 3.019950000000000045e+01
7.782740000000000435e+00 3.019950000000000045e+01
7.828789999999999694e+00 3.019950000000000045e+01
7.874839999999999840e+00 3.311310000000000286e+01
7.920889999999999986e+00 3.311310000000000286e+01
7.966940000000000133e+00 3.630780000000000030e+01
8.012999999999999901e+00 3.630780000000000030e+01
8.059049999999999159e+00 3.981069999999999709e+01
8.105100000000000193e+00 3.981069999999999709e+01
8.151149999999999451e+00 4.365160000000000196e+01
8.197200000000000486e+00 4.365160000000000196e+01
8.243249999999999744e+00 4.786299999999999955e+01
8.289310000000000400e+00 4.786299999999999955e+01
8.335359999999999658e+00 5.248069999999999879e+01
8.381410000000000693e+00 5.248069999999999879e+01
8.427459999999999951e+00 5.754399999999999693e+01
8.473509999999999209e+00 5.754399999999999693e+01
8.519560000000000244e+00 6.309570000000000078e+01
8.565619999999999123e+00 6.309570000000000078e+01
8.611670000000000158e+00 6.918309999999999604e+01
8.657719999999999416e+00 6.918309999999999604e+01
8.703770000000000451e+00 7.585779999999999745e+01
8.749819999999999709e+00 7.585779999999999745e+01
8.795880000000000365e+00 7.585779999999999745e+01
8.841929999999999623e+00 8.317640000000000100e+01
8.887980000000000658e+00 8.317640000000000100e+01
8.934029999999999916e+00 9.120109999999999673e+01
8.980079999999999174e+00 9.120109999999999673e+01
9.026130000000000209e+00 1.000000000000000000e+02
9.072190000000000865e+00 1.000000000000000000e+02
9.118240000000000123e+00 1.096479999999999961e+02
9.164289999999999381e+00 1.096479999999999961e+02
9.210340000000000416e+00 1.202259999999999991e+02
9.256389999999999674e+00 1.202259999999999991e+02
9.302440000000000708e+00 1.318259999999999934e+02
9.348499999999999588e+00 1.318259999999999934e+02
9.394550000000000622e+00 1.445440000000000111e+02
9.440599999999999881e+00 1.445440000000000111e+02
9.486649999999999139e+00 1.584890000000000043e+02
9.532700000000000173e+00 1.584890000000000043e+02
9.578749999999999432e+00 1.737800000000000011e+02
9.624810000000000088e+00 1.737800000000000011e+02
9.670859999999999346e+00 1.737800000000000011e+02
9.716910000000000380e+00 1.905459999999999923e+02
9.762959999999999638e+00 1.905459999999999923e+02
9.809010000000000673e+00 2.089300000000000068e+02
9.855059999999999931e+00 2.089300000000000068e+02
9.901120000000000587e+00 2.290869999999999891e+02
9.947169999999999845e+00 2.290869999999999891e+02
9.993220000000000880e+00 2.511889999999999930e+02
1.003930000000000078e+01 2.511889999999999930e+02
1.008530000000000015e+01 2.754230000000000018e+02
1.013139999999999930e+01 2.754230000000000018e+02
1.017740000000000045e+01 3.019950000000000045e+02
1.022349999999999959e+01 3.019950000000000045e+02
1.026950000000000074e+01 3.311309999999999718e+02
1.031559999999999988e+01 3.311309999999999718e+02
1.036159999999999926e+01 3.630779999999999745e+02
1.040770000000000017e+01 3.630779999999999745e+02
1.045369999999999955e+01 3.630779999999999745e+02
1.049980000000000047e+01 3.981070000000000277e+02
1.054579999999999984e+01 3.981070000000000277e+02
1.059190000000000076e+01 4.365160000000000196e+02
1.063790000000000013e+01 4.365160000000000196e+02
1.068399999999999928e+01 4.786299999999999955e+02
1.073000000000000043e+01 4.786299999999999955e+02
1.077609999999999957e+01 5.248070000000000164e+02
1.082210000000000072e+01 5.248070000000000164e+02
1.086819999999999986e+01 5.754400000000000546e+02
1.091430000000000078e+01 5.754400000000000546e+02
1.096030000000000015e+01 6.309569999999999936e+02
1.100639999999999930e+01 6.309569999999999936e+02
1.105240000000000045e+01 6.918310000000000173e+02
1.109849999999999959e+01 6.918310000000000173e+02
1.114450000000000074e+01 6.918310000000000173e+02
1.119059999999999988e+01 7.585779999999999745e+02
1.123659999999999926e+01 7.585779999999999745e+02
1.128270000000000017e+01 8.317640000000000100e+02
1.132869999999999955e+01 8.317640000000000100e+02
1.137480000000000047e+01 9.120109999999999673e+02
1.142079999999999984e+01 9.120109999999999673e+02
1.146690000000000076e+01 1.000000000000000000e+03
1.151290000000000013e+01 1.000000000000000000e+03
1.155899999999999928e+01 1.096480000000000018e+03
1.160500000000000043e+01 1.096480000000000018e+03
1.165109999999999957e+01 1.202259999999999991e+03
1.169710000000000072e+01 1.202259999999999991e+03
1.174319999999999986e+01 1.318259999999999991e+03
1.178919999999999924e+01 1.318259999999999991e+03
1.183530000000000015e+01 1.318259999999999991e+03
1.188129999999999953e+01 1.445440000000000055e+03
1.192740000000000045e+01 1.445440000000000055e+03
1.197339999999999982e+01 1.584890000000000100e+03
1.201950000000000074e+01 1.584890000000000100e+03
1.206550000000000011e+01 1.737799999999999955e+03
1.211159999999999926e+01 1.737799999999999955e+03
1.215760000000000041e+01 1.905460000000000036e+03
1.220369999999999955e+01 1.905460000000000036e+03
1.224980000000000047e+01 2.089300000000000182e+03
1.229579999999999984e+01 2.089300000000000182e+03
1.234190000000000076e+01 2.290869999999999891e+03
1.238790000000000013e+01 2.290869999999999891e+03
1.243399999999999928e+01 2.290869999999999891e+03
1.248000000000000043e+01 2.511889999999999873e+03
1.252609999999999957e+01 2.511889999999999873e+03
1.257210000000000072e+01 2.754230000000000018e+03
1.261819999999999986e+01 2.754230000000000018e+03
1.266419999999999924e+01 3.019949999999999818e+03
1.271030000000000015e+01 3.019949999999999818e+03
1.275629999999999953e+01 3.311309999999999945e+03
1.280240000000000045e+01 3.311309999999999945e+03
1.284839999999999982e+01 3.630780000000000200e+03
1.289450000000000074e+01 3.630780000000000200e+03
1.294050000000000011e+01 3.630780000000000200e+03
1.298659999999999926e+01 3.981070000000000164e+03
1.303260000000000041e+01 3.981070000000000164e+03
1.307869999999999955e+01 4.365159999999999854e+03
1.312470000000000070e+01 4.365159999999999854e+03
1.317079999999999984e+01 4.786300000000000182e+03
1.321679999999999922e+01 4.786300000000000182e+03
1.326290000000000013e+01 5.248069999999999709e+03
1.330889999999999951e+01 5.248069999999999709e+03
1.335500000000000043e+01 5.754399999999999636e+03
1.340099999999999980e+01 5.754399999999999636e+03
1.344710000000000072e+01 5.754399999999999636e+03
1.349310000000000009e+01 6.309569999999999709e+03
1.353919999999999924e+01 6.309569999999999709e+03
1.358530000000000015e+01 6.918310000000000400e+03
1.363129999999999953e+01 6.918310000000000400e+03
1.367740000000000045e+01 7.585779999999999745e+03
1.372339999999999982e+01 7.585779999999999745e+03
1.376950000000000074e+01 8.317639999999999418e+03
1.381550000000000011e+01 8.317639999999999418e+03
1.386159999999999926e+01 9.120110000000000582e+03
1.390760000000000041e+01 9.120110000000000582e+03
1.395369999999999955e+01 9.120110000000000582e+03
1.399970000000000070e+01 1.000000000000000000e+04
1.404579999999999984e+01 1.000000000000000000e+04
1.409179999999999922e+01 1.096479999999999927e+04
1.413790000000000013e+01 1.096479999999999927e+04
1.418389999999999951e+01 1.202260000000000036e+04
1.423000000000000043e+01 1.202260000000000036e+04
1.427599999999999980e+01 1.318260000000000036e+04
1.432210000000000072e+01 1.318260000000000036e+04
1.436810000000000009e+01 1.318260000000000036e+04
1.441419999999999924e+01 1.445439999999999964e+04
1.446020000000000039e+01 1.445439999999999964e+04
1.450629999999999953e+01 1.584889999999999964e+04
1.455230000000000068e+01 1.584889999999999964e+04
1.459839999999999982e+01 1.737800000000000000e+04
1.464439999999999920e+01 1.737800000000000000e+04
1.469050000000000011e+01 1.737800000000000000e+04
1.473649999999999949e+01 1.905459999999999854e+04
1.478260000000000041e+01 1.905459999999999854e+04
1.482859999999999978e+01 2.089300000000000000e+04
1.487470000000000070e+01 2.089300000000000000e+04
1.492079999999999984e+01 2.290870000000000073e+04
1.496679999999999922e+01 2.290870000000000073e+04
1.501290000000000013e+01 2.511890000000000146e+04
1.505889999999999951e+01 2.511890000000000146e+04
1.510500000000000043e+01 2.511890000000000146e+04
1.515099999999999980e+01 2.754229999999999927e+04
1.519710000000000072e+01 2.754229999999999927e+04
1.524310000000000009e+01 3.019950000000000000e+04
1.528919999999999924e+01 3.019950000000000000e+04
1.533520000000000039e+01 3.311309999999999854e+04
1.538129999999999953e+01 3.311309999999999854e+04
1.542730000000000068e+01 3.311309999999999854e+04
1.547339999999999982e+01 3.630780000000000291e+04
1.551939999999999920e+01 3.630780000000000291e+04
1.556550000000000011e+01 3.981069999999999709e+04
1.561149999999999949e+01 3.981069999999999709e+04
1.565760000000000041e+01 4.365159999999999854e+04
1.570359999999999978e+01 4.365159999999999854e+04
1.574970000000000070e+01 4.365159999999999854e+04
1.579570000000000007e+01 4.786300000000000000e+04
1.584179999999999922e+01 4.786300000000000000e+04
1.588780000000000037e+01 5.248069999999999709e+04
1.593389999999999951e+01 5.248069999999999709e+04
1.597990000000000066e+01 5.248069999999999709e+04
1.602599999999999980e+01 5.754400000000000000e+04
1.607199999999999918e+01 5.754400000000000000e+04
1.611809999999999832e+01 6.309569999999999709e+04
1.616410000000000124e+01 6.309569999999999709e+04
1.621020000000000039e+01 6.918310000000000582e+04
1.625629999999999953e+01 6.918310000000000582e+04
1.630229999999999890e+01 6.918310000000000582e+04
1.634840000000000160e+01 7.585780000000000291e+04
1.639440000000000097e+01 7.585780000000000291e+04
1.644050000000000011e+01 8.317639999999999418e+04
1.648649999999999949e+01 8.317639999999999418e+04
1.653259999999999863e+01 8.317639999999999418e+04
1.657860000000000156e+01 9.120110000000000582e+04
1.662470000000000070e+01 9.120110000000000582e+04
1.667070000000000007e+01 1.000000000000000000e+05
1.671679999999999922e+01 1.000000000000000000e+05
1.676279999999999859e+01 1.000000000000000000e+05
1.680890000000000128e+01 1.096480000000000000e+05
1.685490000000000066e+01 1.096480000000000000e+05
1.690099999999999980e+01 1.202260000000000000e+05
1.694699999999999918e+01 1.202260000000000000e+05
1.699309999999999832e+01 1.202260000000000000e+05
1.703910000000000124e+01 1.318260000000000000e+05
1.708520000000000039e+01 1.318260000000000000e+05
1.713119999999999976e+01 1.445440000000000000e+05
1.717729999999999890e+01 1.445440000000000000e+05
1.722329999999999828e+01 1.445440000000000000e+05
1.726940000000000097e+01 1.584890000000000000e+05
1.731540000000000035e+01 1.584890000000000000e+05
1.736149999999999949e+01 1.737800000000000000e+05
1.740749999999999886e+01 1.737800000000000000e+05
1.745360000000000156e+01 1.737800000000000000e+05
1.749960000000000093e+01 1.905460000000000000e+05
1.754570000000000007e+01 1.905460000000000000e+05
1.759179999999999922e+01 1.905460000000000000e+05
1.763779999999999859e+01 2.089300000000000000e+05
1.768390000000000128e+01 2.089300000000000000e+05
1.772990000000000066e+01 2.290870000000000000e+05
1.777599999999999980e+01 2.290870000000000000e+05
1.782199999999999918e+01 2.290870000000000000e+05
1.786809999999999832e+01 2.511890000000000000e+05
1.791410000000000124e+01 2.511890000000000000e+05
1.796020000000000039e+01 2.754230000000000000e+05
1.800619999999999976e+01 2.754230000000000000e+05
1.805229999999999890e+01 2.754230000000000000e+05
1.809829999999999828e+01 3.019950000000000000e+05
1.814440000000000097e+01 3.019950000000000000e+05
1.819040000000000035e+01 3.019950000000000000e+05
1.823649999999999949e+01 3.311310000000000000e+05
1.828249999999999886e+01 3.311310000000000000e+05
1.832860000000000156e+01 3.311310000000000000e+05
1.837460000000000093e+01 3.630780000000000000e+05
1.842070000000000007e+01 3.630780000000000000e+05


==> datafiles/asmatching/lam0010.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 1.905459999999999932e-01
1.842070000000000096e-01 1.905459999999999932e-01
2.302589999999999915e-01 1.905459999999999932e-01
2.763100000000000001e-01 1.905459999999999932e-01
3.223619999999999819e-01 1.905459999999999932e-01
3.684140000000000192e-01 2.089300000000000046e-01
4.144649999999999723e-01 2.089300000000000046e-01
4.605170000000000097e-01 2.089300000000000046e-01
5.065690000000000470e-01 2.089300000000000046e-01
5.526200000000000001e-01 2.089300000000000046e-01
5.986719999999999819e-01 2.089300000000000046e-01
6.447239999999999638e-01 2.089300000000000046e-01
6.907759999999999456e-01 2.089300000000000046e-01
7.368270000000000097e-01 2.089300000000000046e-01
7.828789999999999916e-01 2.089300000000000046e-01
8.289309999999999734e-01 2.089300000000000046e-01
8.749820000000000375e-01 2.290870000000000128e-01
9.210340000000000193e-01 2.290870000000000128e-01
9.670860000000000012e-01 2.290870000000000128e-01
1.013139999999999930e+00 2.290870000000000128e-01
1.059190000000000076e+00 2.290870000000000128e-01
1.105240000000000000e+00 2.290870000000000128e-01
1.151289999999999925e+00 2.290870000000000128e-01
1.197340000000000071e+00 2.290870000000000128e-01
1.243400000000000061e+00 2.290870000000000128e-01
1.289449999999999985e+00 2.290870000000000128e-01
1.335499999999999909e+00 2.511889999999999956e-01
1.381550000000000056e+00 2.511889999999999956e-01
1.427599999999999980e+00 2.511889999999999956e-01
1.473649999999999904e+00 2.511889999999999956e-01
1.519709999999999894e+00 2.511889999999999956e-01
1.565760000000000041e+00 2.511889999999999956e-01
1.611809999999999965e+00 2.511889999999999956e-01
1.657859999999999889e+00 2.511889999999999956e-01
1.703910000000000036e+00 2.511889999999999956e-01
1.749959999999999960e+00 2.754229999999999734e-01
1.796019999999999950e+00 2.754229999999999734e-01
1.842070000000000096e+00 2.754229999999999734e-01
1.888120000000000021e+00 2.754229999999999734e-01
1.934169999999999945e+00 2.754229999999999734e-01
1.980220000000000091e+00 2.754229999999999734e-01
2.026269999999999794e+00 2.754229999999999734e-01
2.072330000000000005e+00 2.754229999999999734e-01
2.118380000000000152e+00 2.754229999999999734e-01
2.164429999999999854e+00 3.019950000000000134e-01
2.210480000000000000e+00 3.019950000000000134e-01
2.256530000000000147e+00 3.019950000000000134e-01
2.302589999999999915e+00 3.019950000000000134e-01
2.348640000000000061e+00 3.019950000000000134e-01
2.394690000000000207e+00 3.019950000000000134e-01
2.440739999999999910e+00 3.019950000000000134e-01
2.486790000000000056e+00 3.019950000000000134e-01
2.532840000000000202e+00 3.019950000000000134e-01
2.578899999999999970e+00 3.311310000000000087e-01
2.624950000000000117e+00 3.311310000000000087e-01
2.670999999999999819e+00 3.311310000000000087e-01
2.717049999999999965e+00 3.311310000000000087e-01
2.763100000000000112e+00 3.311310000000000087e-01
2.809149999999999814e+00 3.311310000000000087e-01
2.855210000000000026e+00 3.311310000000000087e-01
2.901260000000000172e+00 3.311310000000000087e-01
2.947309999999999874e+00 3.630780000000000118e-01
2.993360000000000021e+00 3.630780000000000118e-01
3.039410000000000167e+00 3.630780000000000118e-01
3.085459999999999869e+00 3.630780000000000118e-01
3.131520000000000081e+00 3.630780000000000118e-01
3.177569999999999784e+00 3.630780000000000118e-01
3.223619999999999930e+00 3.630780000000000118e-01
3.269670000000000076e+00 3.630780000000000118e-01
3.315719999999999779e+00 3.981069999999999887e-01
3.361769999999999925e+00 3.981069999999999887e-01
3.407830000000000137e+00 3.981069999999999887e-01
3.453879999999999839e+00 3.981069999999999887e-01
3.499929999999999986e+00 3.981069999999999887e-01
3.545980000000000132e+00 3.981069999999999887e-01
3.592029999999999834e+00 3.981069999999999887e-01
3.638079999999999981e+00 3.981069999999999887e-01
3.684140000000000192e+00 4.365160000000000151e-01
3.730189999999999895e+00 4.365160000000000151e-01
3.776240000000000041e+00 4.365160000000000151e-01
3.822290000000000187e+00 4.365160000000000151e-01
3.868339999999999890e+00 4.365160000000000151e-01
3.914390000000000036e+00 4.365160000000000151e-01
3.960449999999999804e+00 4.365160000000000151e-01
4.006499999999999950e+00 4.786299999999999999e-01
4.052550000000000097e+00 4.786299999999999999e-01
4.098600000000000243e+00 4.786299999999999999e-01
4.144650000000000389e+00 4.786299999999999999e-01
4.190699999999999648e+00 4.786299999999999999e-01
4.236760000000000304e+00 4.786299999999999999e-01
4.282809999999999562e+00 4.786299999999999999e-01
4.328859999999999708e+00 4.786299999999999999e-01
4.374909999999999854e+00 5.248070000000000235e-01
4.420960000000000001e+00 5.248070000000000235e-01
4.467019999999999769e+00 5.248070000000000235e-01
4.513069999999999915e+00 5.248070000000000235e-01
4.559120000000000061e+00 5.248070000000000235e-01
4.605170000000000208e+00 5.248070000000000235e-01
4.651220000000000354e+00 5.248070000000000235e-01
4.697269999999999612e+00 5.754399999999999515e-01
4.743330000000000268e+00 5.754399999999999515e-01
4.789380000000000415e+00 5.754399999999999515e-01
4.835429999999999673e+00 5.754399999999999515e-01
4.881479999999999819e+00 5.754399999999999515e-01
4.927529999999999966e+00 5.754399999999999515e-01
4.973580000000000112e+00 5.754399999999999515e-01
5.019639999999999880e+00 6.309569999999999901e-01
5.065690000000000026e+00 6.309569999999999901e-01
5.111740000000000173e+00 6.309569999999999901e-01
5.157790000000000319e+00 6.309569999999999901e-01
5.203839999999999577e+00 6.309569999999999901e-01
5.249889999999999723e+00 6.309569999999999901e-01
5.295950000000000379e+00 6.918309999999999738e-01
5.341999999999999638e+00 6.918309999999999738e-01
5.388049999999999784e+00 6.918309999999999738e-01
5.434099999999999930e+00 6.918309999999999738e-01
5.480150000000000077e+00 6.918309999999999738e-01
5.526200000000000223e+00 6.918309999999999738e-01
5.572259999999999991e+00 6.918309999999999738e-01
5.618310000000000137e+00 7.585779999999999745e-01
5.664360000000000284e+00 7.585779999999999745e-01
5.710410000000000430e+00 7.585779999999999745e-01
5.756459999999999688e+00 7.585779999999999745e-01
5.802509999999999835e+00 7.585779999999999745e-01
5.848569999999999602e+00 7.585779999999999745e-01
5.894619999999999749e+00 7.585779999999999745e-01
5.940669999999999895e+00 8.317639999999999478e-01
5.986720000000000041e+00 8.317639999999999478e-01
6.032770000000000188e+00 8.317639999999999478e-01
6.078820000000000334e+00 8.317639999999999478e-01
6.124880000000000102e+00 8.317639999999999478e-01
6.170930000000000248e+00 8.317639999999999478e-01
6.216980000000000395e+00 9.120110000000000161e-01
6.263029999999999653e+00 9.120110000000000161e-01
6.309079999999999799e+00 9.120110000000000161e-01
6.355129999999999946e+00 9.120110000000000161e-01
6.401189999999999714e+00 9.120110000000000161e-01
6.447239999999999860e+00 9.120110000000000161e-01
6.493290000000000006e+00 9.120110000000000161e-01
6.539340000000000153e+00 1.000000000000000000e+00
6.585390000000000299e+00 1.000000000000000000e+00
6.631450000000000067e+00 1.000000000000000000e+00
6.677500000000000213e+00 1.000000000000000000e+00
6.723550000000000360e+00 1.000000000000000000e+00
6.769599999999999618e+00 1.000000000000000000e+00
6.815649999999999764e+00 1.096479999999999899e+00
6.861699999999999910e+00 1.096479999999999899e+00
6.907759999999999678e+00 1.096479999999999899e+00
6.953809999999999825e+00 1.096479999999999899e+00
6.999859999999999971e+00 1.096479999999999899e+00
7.045910000000000117e+00 1.096479999999999899e+00
7.091960000000000264e+00 1.096479999999999899e+00
7.138010000000000410e+00 1.202260000000000106e+00
7.184070000000000178e+00 1.202260000000000106e+00
7.230120000000000324e+00 1.202260000000000106e+00
7.276169999999999582e+00 1.202260000000000106e+00
7.322219999999999729e+00 1.202260000000000106e+00
7.368269999999999875e+00 1.202260000000000106e+00
7.414320000000000022e+00 1.318259999999999987e+00
7.460379999999999789e+00 1.318259999999999987e+00
7.506429999999999936e+00 1.318259999999999987e+00
7.552480000000000082e+00 1.318259999999999987e+00
7.598530000000000229e+00 1.318259999999999987e+00
7.644580000000000375e+00 1.318259999999999987e+00
7.690629999999999633e+00 1.445440000000000058e+00
7.736690000000000289e+00 1.445440000000000058e+00
7.782740000000000435e+00 1.445440000000000058e+00
7.828789999999999694e+00 1.445440000000000058e+00
7.874839999999999840e+00 1.445440000000000058e+00
7.920889999999999986e+00 1.445440000000000058e+00
7.966940000000000133e+00 1.445440000000000058e+00
8.012999999999999901e+00 1.584889999999999910e+00
8.059049999999999159e+00 1.584889999999999910e+00
8.105100000000000193e+00 1.584889999999999910e+00
8.151149999999999451e+00 1.584889999999999910e+00
8.197200000000000486e+00 1.584889999999999910e+00
8.243249999999999744e+00 1.584889999999999910e+00
8.289310000000000400e+00 1.737800000000000011e+00
8.335359999999999658e+00 1.737800000000000011e+00
8.381410000000000693e+00 1.737800000000000011e+00
8.427459999999999951e+00 1.737800000000000011e+00
8.473509999999999209e+00 1.737800000000000011e+00
8.519560000000000244e+00 1.737800000000000011e+00
8.565619999999999123e+00 1.905459999999999932e+00
8.611670000000000158e+00 1.905459999999999932e+00
8.657719999999999416e+00 1.905459999999999932e+00
8.703770000000000451e+00 1.905459999999999932e+00
8.749819999999999709e+00 1.905459999999999932e+00
8.795880000000000365e+00 1.905459999999999932e+00
8.841929999999999623e+00 1.905459999999999932e+00
8.887980000000000658e+00 2.089300000000000157e+00
8.934029999999999916e+00 2.089300000000000157e+00
8.980079999999999174e+00 2.089300000000000157e+00
9.026130000000000209e+00 2.089300000000000157e+00
9.072190000000000865e+00 2.089300000000000157e+00
9.118240000000000123e+00 2.089300000000000157e+00
9.164289999999999381e+00 2.290869999999999962e+00
9.210340000000000416e+00 2.290869999999999962e+00
9.256389999999999674e+00 2.290869999999999962e+00
9.302440000000000708e+00 2.290869999999999962e+00
9.348499999999999588e+00 2.290869999999999962e+00
9.394550000000000622e+00 2.290869999999999962e+00
9.440599999999999881e+00 2.290869999999999962e+00
9.486649999999999139e+00 2.511890000000000178e+00
9.532700000000000173e+00 2.511890000000000178e+00
9.578749999999999432e+00 2.511890000000000178e+00
9.624810000000000088e+00 2.511890000000000178e+00
9.670859999999999346e+00 2.511890000000000178e+00
9.716910000000000380e+00 2.511890000000000178e+00
9.762959999999999638e+00 2.754230000000000178e+00
9.809010000000000673e+00 2.754230000000000178e+00
9.855059999999999931e+00 2.754230000000000178e+00
9.901120000000000587e+00 2.754230000000000178e+00
9.947169999999999845e+00 2.754230000000000178e+00
9.993220000000000880e+00 2.754230000000000178e+00
1.003930000000000078e+01 3.019950000000000134e+00
1.008530000000000015e+01 3.019950000000000134e+00
1.013139999999999930e+01 3.019950000000000134e+00
1.017740000000000045e+01 3.019950000000000134e+00
1.022349999999999959e+01 3.019950000000000134e+00
1.026950000000000074e+01 3.019950000000000134e+00
1.031559999999999988e+01 3.019950000000000134e+00
1.036159999999999926e+01 3.311310000000000198e+00
1.040770000000000017e+01 3.311310000000000198e+00
1.045369999999999955e+01 3.311310000000000198e+00
1.049980000000000047e+01 3.311310000000000198e+00
1.054579999999999984e+01 3.311310000000000198e+00
1.059190000000000076e+01 3.311310000000000198e+00
1.063790000000000013e+01 3.630780000000000118e+00
1.068399999999999928e+01 3.630780000000000118e+00
1.073000000000000043e+01 3.630780000000000118e+00
1.077609999999999957e+01 3.630780000000000118e+00
1.082210000000000072e+01 3.630780000000000118e+00
1.086819999999999986e+01 3.630780000000000118e+00
1.091430000000000078e+01 3.630780000000000118e+00
1.096030000000000015e+01 3.981069999999999887e+00
1.100639999999999930e+01 3.981069999999999887e+00
1.105240000000000045e+01 3.981069999999999887e+00
1.109849999999999959e+01 3.981069999999999887e+00
1.114450000000000074e+01 3.981069999999999887e+00
1.119059999999999988e+01 3.981069999999999887e+00
1.123659999999999926e+01 4.365160000000000373e+00
1.128270000000000017e+01 4.365160000000000373e+00
1.132869999999999955e+01 4.365160000000000373e+00
1.137480000000000047e+01 4.365160000000000373e+00
1.142079999999999984e+01 4.365160000000000373e+00
1.146690000000000076e+01 4.365160000000000373e+00
1.151290000000000013e+01 4.365160000000000373e+00
1.155899999999999928e+01 4.786299999999999777e+00
1.160500000000000043e+01 4.786299999999999777e+00
1.165109999999999957e+01 4.786299999999999777e+00
1.169710000000000072e+01 4.786299999999999777e+00
1.174319999999999986e+01 4.786299999999999777e+00
1.178919999999999924e+01 4.786299999999999777e+00
1.183530000000000015e+01 5.248070000000000235e+00
1.188129999999999953e+01 5.248070000000000235e+00
1.192740000000000045e+01 5.248070000000000235e+00
1.197339999999999982e+01 5.248070000000000235e+00
1.201950000000000074e+01 5.248070000000000235e+00
1.206550000000000011e+01 5.248070000000000235e+00
1.211159999999999926e+01 5.248070000000000235e+00
1.215760000000000041e+01 5.754400000000000404e+00
1.220369999999999955e+01 5.754400000000000404e+00
1.224980000000000047e+01 5.754400000000000404e+00
1.229579999999999984e+01 5.754400000000000404e+00
1.234190000000000076e+01 5.754400000000000404e+00
1.238790000000000013e+01 5.754400000000000404e+00
1.243399999999999928e+01 5.754400000000000404e+00
1.248000000000000043e+01 6.309569999999999901e+00
1.252609999999999957e+01 6.309569999999999901e+00
1.257210000000000072e+01 6.309569999999999901e+00
1.261819999999999986e+01 6.309569999999999901e+00
1.266419999999999924e+01 6.309569999999999901e+00
1.271030000000000015e+01 6.309569999999999901e+00
1.275629999999999953e+01 6.918309999999999960e+00
1.280240000000000045e+01 6.918309999999999960e+00
1.284839999999999982e+01 6.918309999999999960e+00
1.289450000000000074e+01 6.918309999999999960e+00
1.294050000000000011e+01 6.918309999999999960e+00
1.298659999999999926e+01 6.918309999999999960e+00
1.303260000000000041e+01 6.918309999999999960e+00
1.307869999999999955e+01 7.585779999999999745e+00
1.312470000000000070e+01 7.585779999999999745e+00
1.317079999999999984e+01 7.585779999999999745e+00
1.321679999999999922e+01 7.585779999999999745e+00
1.326290000000000013e+01 7.585779999999999745e+00
1.330889999999999951e+01 7.585779999999999745e+00
1.335500000000000043e+01 7.585779999999999745e+00
1.340099999999999980e+01 8.317640000000000811e+00
1.344710000000000072e+01 8.317640000000000811e+00
1.349310000000000009e+01 8.317640000000000811e+00
1.353919999999999924e+01 8.317640000000000811e+00
1.358530000000000015e+01 8.317640000000000811e+00
1.363129999999999953e+01 8.317640000000000811e+00
1.367740000000000045e+01 8.317640000000000811e+00
1.372339999999999982e+01 9.120110000000000383e+00
1.376950000000000074e+01 9.120110000000000383e+00
1.381550000000000011e+01 9.120110000000000383e+00
1.386159999999999926e+01 9.120110000000000383e+00
1.390760000000000041e+01 9.120110000000000383e+00
1.395369999999999955e+01 9.120110000000000383e+00
1.399970000000000070e+01 9.120110000000000383e+00
1.404579999999999984e+01 1.000000000000000000e+01
1.409179999999999922e+01 1.000000000000000000e+01
1.413790000000000013e+01 1.000000000000000000e+01
1.418389999999999951e+01 1.000000000000000000e+01
1.423000000000000043e+01 1.000000000000000000e+01
1.427599999999999980e+01 1.000000000000000000e+01
1.432210000000000072e+01 1.096480000000000032e+01
1.436810000000000009e+01 1.096480000000000032e+01
1.441419999999999924e+01 1.096480000000000032e+01
1.446020000000000039e+01 1.096480000000000032e+01
1.450629999999999953e+01 1.096480000000000032e+01
1.455230000000000068e+01 1.096480000000000032e+01
1.459839999999999982e+01 1.096480000000000032e+01
1.464439999999999920e+01 1.202260000000000062e+01
1.469050000000000011e+01 1.202260000000000062e+01
1.473649999999999949e+01 1.202260000000000062e+01
1.478260000000000041e+01 1.202260000000000062e+01
1.482859999999999978e+01 1.202260000000000062e+01
1.487470000000000070e+01 1.202260000000000062e+01
1.492079999999999984e+01 1.202260000000000062e+01
1.496679999999999922e+01 1.318260000000000076e+01
1.501290000000000013e+01 1.318260000000000076e+01
1.505889999999999951e+01 1.318260000000000076e+01
1.510500000000000043e+01 1.318260000000000076e+01
1.515099999999999980e+01 1.318260000000000076e+01
1.519710000000000072e+01 1.318260000000000076e+01
1.524310000000000009e+01 1.318260000000000076e+01
1.528919999999999924e+01 1.445439999999999969e+01
1.533520000000000039e+01 1.445439999999999969e+01
1.538129999999999953e+01 1.445439999999999969e+01
1.542730000000000068e+01 1.445439999999999969e+01
1.547339999999999982e+01 1.445439999999999969e+01
1.551939999999999920e+01 1.445439999999999969e+01
1.556550000000000011e+01 1.445439999999999969e+01
1.561149999999999949e+01 1.584890000000000043e+01
1.565760000000000041e+01 1.584890000000000043e+01
1.570359999999999978e+01 1.584890000000000043e+01
1.574970000000000070e+01 1.584890000000000043e+01
1.579570000000000007e+01 1.584890000000000043e+01
1.584179999999999922e+01 1.584890000000000043e+01
1.588780000000000037e+01 1.584890000000000043e+01
1.593389999999999951e+01 1.737800000000000011e+01
1.597990000000000066e+01 1.737800000000000011e+01
1.602599999999999980e+01 1.737800000000000011e+01
1.607199999999999918e+01 1.737800000000000011e+01
1.611809999999999832e+01 1.737800000000000011e+01
1.616410000000000124e+01 1.737800000000000011e+01
1.621020000000000039e+01 1.737800000000000011e+01
1.625629999999999953e+01 1.905460000000000065e+01
1.630229999999999890e+01 1.905460000000000065e+01
1.634840000000000160e+01 1.905460000000000065e+01
1.639440000000000097e+01 1.905460000000000065e+01
1.644050000000000011e+01 1.905460000000000065e+01
1.648649999999999949e+01 1.905460000000000065e+01
1.653259999999999863e+01 1.905460000000000065e+01
1.657860000000000156e+01 1.905460000000000065e+01
1.662470000000000070e+01 2.089300000000000068e+01
1.667070000000000007e+01 2.089300000000000068e+01
1.671679999999999922e+01 2.089300000000000068e+01
1.676279999999999859e+01 2.089300000000000068e+01
1.680890000000000128e+01 2.089300000000000068e+01
1.685490000000000066e+01 2.089300000000000068e+01
1.690099999999999980e+01 2.089300000000000068e+01
1.694699999999999918e+01 2.290869999999999962e+01
1.699309999999999832e+01 2.290869999999999962e+01
1.703910000000000124e+01 2.290869999999999962e+01
1.708520000000000039e+01 2.290869999999999962e+01
1.713119999999999976e+01 2.290869999999999962e+01
1.717729999999999890e+01 2.290869999999999962e+01
1.722329999999999828e+01 2.290869999999999962e+01
1.726940000000000097e+01 2.511890000000000001e+01
1.731540000000000035e+01 2.511890000000000001e+01
1.736149999999999949e+01 2.511890000000000001e+01
1.740749999999999886e+01 2.511890000000000001e+01
1.745360000000000156e+01 2.511890000000000001e+01
1.749960000000000093e+01 2.511890000000000001e+01
1.754570000000000007e+01 2.511890000000000001e+01
1.759179999999999922e+01 2.754230000000000089e+01
1.763779999999999859e+01 2.754230000000000089e+01
1.768390000000000128e+01 2.754230000000000089e+01
1.772990000000000066e+01 2.754230000000000089e+01
1.777599999999999980e+01 2.754230000000000089e+01
1.782199999999999918e+01 2.754230000000000089e+01
1.786809999999999832e+01 2.754230000000000089e+01
1.791410000000000124e+01 3.019950000000000045e+01
1.796020000000000039e+01 3.019950000000000045e+01
1.800619999999999976e+01 3.019950000000000045e+01
1.805229999999999890e+01 3.019950000000000045e+01
1.809829999999999828e+01 3.019950000000000045e+01
1.814440000000000097e+01 3.019950000000000045e+01
1.819040000000000035e+01 3.019950000000000045e+01
1.823649999999999949e+01 3.019950000000000045e+01
1.828249999999999886e+01 3.311310000000000286e+01
1.832860000000000156e+01 3.311310000000000286e+01
1.837460000000000093e+01 3.311310000000000286e+01
1.842070000000000007e+01 3.311310000000000286e+01


==> datafiles/asmatching/lam0588.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 1.905459999999999932e-01
1.842070000000000096e-01 2.089300000000000046e-01
2.302589999999999915e-01 2.089300000000000046e-01
2.763100000000000001e-01 2.089300000000000046e-01
3.223619999999999819e-01 2.089300000000000046e-01
3.684140000000000192e-01 2.089300000000000046e-01
4.144649999999999723e-01 2.290870000000000128e-01
4.605170000000000097e-01 2.290870000000000128e-01
5.065690000000000470e-01 2.290870000000000128e-01
5.526200000000000001e-01 2.290870000000000128e-01
5.986719999999999819e-01 2.290870000000000128e-01
6.447239999999999638e-01 2.511889999999999956e-01
6.907759999999999456e-01 2.511889999999999956e-01
7.368270000000000097e-01 2.511889999999999956e-01
7.828789999999999916e-01 2.511889999999999956e-01
8.289309999999999734e-01 2.754229999999999734e-01
8.749820000000000375e-01 2.754229999999999734e-01
9.210340000000000193e-01 2.754229999999999734e-01
9.670860000000000012e-01 2.754229999999999734e-01
1.013139999999999930e+00 2.754229999999999734e-01
1.059190000000000076e+00 3.019950000000000134e-01
1.105240000000000000e+00 3.019950000000000134e-01
1.151289999999999925e+00 3.019950000000000134e-01
1.197340000000000071e+00 3.019950000000000134e-01
1.243400000000000061e+00 3.311310000000000087e-01
1.289449999999999985e+00 3.311310000000000087e-01
1.335499999999999909e+00 3.311310000000000087e-01
1.381550000000000056e+00 3.311310000000000087e-01
1.427599999999999980e+00 3.630780000000000118e-01
1.473649999999999904e+00 3.630780000000000118e-01
1.519709999999999894e+00 3.630780000000000118e-01
1.565760000000000041e+00 3.630780000000000118e-01
1.611809999999999965e+00 3.630780000000000118e-01
1.657859999999999889e+00 3.981069999999999887e-01
1.703910000000000036e+00 3.981069999999999887e-01
1.749959999999999960e+00 3.981069999999999887e-01
1.796019999999999950e+00 3.981069999999999887e-01
1.842070000000000096e+00 4.365160000000000151e-01
1.888120000000000021e+00 4.365160000000000151e-01
1.934169999999999945e+00 4.365160000000000151e-01
1.980220000000000091e+00 4.365160000000000151e-01
2.026269999999999794e+00 4.786299999999999999e-01
2.072330000000000005e+00 4.786299999999999999e-01
2.118380000000000152e+00 4.786299999999999999e-01
2.164429999999999854e+00 4.786299999999999999e-01
2.210480000000000000e+00 5.248070000000000235e-01
2.256530000000000147e+00 5.248070000000000235e-01
2.302589999999999915e+00 5.248070000000000235e-01
2.348640000000000061e+00 5.248070000000000235e-01
2.394690000000000207e+00 5.754399999999999515e-01
2.440739999999999910e+00 5.754399999999999515e-01
2.486790000000000056e+00 5.754399999999999515e-01
2.532840000000000202e+00 5.754399999999999515e-01
2.578899999999999970e+00 6.309569999999999901e-01
2.624950000000000117e+00 6.309569999999999901e-01
2.670999999999999819e+00 6.309569999999999901e-01
2.717049999999999965e+00 6.309569999999999901e-01
2.763100000000000112e+00 6.918309999999999738e-01
2.809149999999999814e+00 6.918309999999999738e-01
2.855210000000000026e+00 6.918309999999999738e-01
2.901260000000000172e+00 6.918309999999999738e-01
2.947309999999999874e+00 7.585779999999999745e-01
2.993360000000000021e+00 7.585779999999999745e-01
3.039410000000000167e+00 7.585779999999999745e-01
3.085459999999999869e+00 7.585779999999999745e-01
3.131520000000000081e+00 8.317639999999999478e-01
3.177569999999999784e+00 8.317639999999999478e-01
3.223619999999999930e+00 8.317639999999999478e-01
3.269670000000000076e+00 8.317639999999999478e-01
3.315719999999999779e+00 9.120110000000000161e-01
3.361769999999999925e+00 9.120110000000000161e-01
3.407830000000000137e+00 9.120110000000000161e-01
3.453879999999999839e+00 9.120110000000000161e-01
3.499929999999999986e+00 1.000000000000000000e+00
3.545980000000000132e+00 1.000000000000000000e+00
3.592029999999999834e+00 1.000000000000000000e+00
3.638079999999999981e+00 1.000000000000000000e+00
3.684140000000000192e+00 1.096479999999999899e+00
3.730189999999999895e+00 1.096479999999999899e+00
3.776240000000000041e+00 1.096479999999999899e+00
3.822290000000000187e+00 1.096479999999999899e+00
3.868339999999999890e+00 1.202260000000000106e+00
3.914390000000000036e+00 1.202260000000000106e+00
3.960449999999999804e+00 1.202260000000000106e+00
4.006499999999999950e+00 1.202260000000000106e+00
4.052550000000000097e+00 1.202260000000000106e+00
4.098600000000000243e+00 1.318259999999999987e+00
4.144650000000000389e+00 1.318259999999999987e+00
4.190699999999999648e+00 1.318259999999999987e+00
4.236760000000000304e+00 1.318259999999999987e+00
4.282809999999999562e+00 1.445440000000000058e+00
4.328859999999999708e+00 1.445440000000000058e+00
4.374909999999999854e+00 1.445440000000000058e+00
4.420960000000000001e+00 1.445440000000000058e+00
4.467019999999999769e+00 1.584889999999999910e+00
4.513069999999999915e+00 1.584889999999999910e+00
4.559120000000000061e+00 1.584889999999999910e+00
4.605170000000000208e+00 1.584889999999999910e+00
4.651220000000000354e+00 1.737800000000000011e+00
4.697269999999999612e+00 1.737800000000000011e+00
4.743330000000000268e+00 1.737800000000000011e+00
4.789380000000000415e+00 1.737800000000000011e+00
4.835429999999999673e+00 1.905459999999999932e+00
4.881479999999999819e+00 1.905459999999999932e+00
4.927529999999999966e+00 1.905459999999999932e+00
4.973580000000000112e+00 1.905459999999999932e+00
5.019639999999999880e+00 1.905459999999999932e+00
5.065690000000000026e+00 2.089300000000000157e+00
5.111740000000000173e+00 2.089300000000000157e+00
5.157790000000000319e+00 2.089300000000000157e+00
5.203839999999999577e+00 2.089300000000000157e+00
5.249889999999999723e+00 2.290869999999999962e+00
5.295950000000000379e+00 2.290869999999999962e+00
5.341999999999999638e+00 2.290869999999999962e+00
5.388049999999999784e+00 2.290869999999999962e+00
5.434099999999999930e+00 2.511890000000000178e+00
5.480150000000000077e+00 2.511890000000000178e+00
5.526200000000000223e+00 2.511890000000000178e+00
5.572259999999999991e+00 2.511890000000000178e+00
5.618310000000000137e+00 2.511890000000000178e+00
5.664360000000000284e+00 2.754230000000000178e+00
5.710410000000000430e+00 2.754230000000000178e+00
5.756459999999999688e+00 2.754230000000000178e+00
5.802509999999999835e+00 2.754230000000000178e+00
5.848569999999999602e+00 3.019950000000000134e+00
5.894619999999999749e+00 3.019950000000000134e+00
5.940669999999999895e+00 3.019950000000000134e+00
5.986720000000000041e+00 3.019950000000000134e+00
6.032770000000000188e+00 3.019950000000000134e+00
6.078820000000000334e+00 3.311310000000000198e+00
6.124880000000000102e+00 3.311310000000000198e+00
6.170930000000000248e+00 3.311310000000000198e+00
6.216980000000000395e+00 3.311310000000000198e+00
6.263029999999999653e+00 3.630780000000000118e+00
6.309079999999999799e+00 3.630780000000000118e+00
6.355129999999999946e+00 3.630780000000000118e+00
6.401189999999999714e+00 3.630780000000000118e+00
6.447239999999999860e+00 3.630780000000000118e+00
6.493290000000000006e+00 3.981069999999999887e+00
6.539340000000000153e+00 3.981069999999999887e+00
6.585390000000000299e+00 3.981069999999999887e+00
6.631450000000000067e+00 3.981069999999999887e+00
6.677500000000000213e+00 4.365160000000000373e+00
6.723550000000000360e+00 4.365160000000000373e+00
6.769599999999999618e+00 4.365160000000000373e+00
6.815649999999999764e+00 4.365160000000000373e+00
6.861699999999999910e+00 4.365160000000000373e+00
6.907759999999999678e+00 4.786299999999999777e+00
6.953809999999999825e+00 4.786299999999999777e+00
6.999859999999999971e+00 4.786299999999999777e+00
7.045910000000000117e+00 4.786299999999999777e+00
7.091960000000000264e+00 5.248070000000000235e+00
7.138010000000000410e+00 5.248070000000000235e+00
7.184070000000000178e+00 5.248070000000000235e+00
7.230120000000000324e+00 5.248070000000000235e+00
7.276169999999999582e+00 5.248070000000000235e+00
7.322219999999999729e+00 5.754400000000000404e+00
7.368269999999999875e+00 5.754400000000000404e+00
7.414320000000000022e+00 5.754400000000000404e+00
7.460379999999999789e+00 5.754400000000000404e+00
7.506429999999999936e+00 5.754400000000000404e+00
7.552480000000000082e+00 6.309569999999999901e+00
7.598530000000000229e+00 6.309569999999999901e+00
7.644580000000000375e+00 6.309569999999999901e+00
7.690629999999999633e+00 6.309569999999999901e+00
7.736690000000000289e+00 6.918309999999999960e+00
7.782740000000000435e+00 6.918309999999999960e+00
7.828789999999999694e+00 6.918309999999999960e+00
7.874839999999999840e+00 6.918309999999999960e+00
7.920889999999999986e+00 6.918309999999999960e+00
7.966940000000000133e+00 7.585779999999999745e+00
8.012999999999999901e+00 7.585779999999999745e+00
8.059049999999999159e+00 7.585779999999999745e+00
8.105100000000000193e+00 7.585779999999999745e+00
8.151149999999999451e+00 7.585779999999999745e+00
8.197200000000000486e+00 8.317640000000000811e+00
8.243249999999999744e+00 8.317640000000000811e+00
8.289310000000000400e+00 8.317640000000000811e+00
8.335359999999999658e+00 8.317640000000000811e+00
8.381410000000000693e+00 8.317640000000000811e+00
8.427459999999999951e+00 9.120110000000000383e+00
8.473509999999999209e+00 9.120110000000000383e+00
8.519560000000000244e+00 9.120110000000000383e+00
8.565619999999999123e+00 9.120110000000000383e+00
8.611670000000000158e+00 9.120110000000000383e+00
8.657719999999999416e+00 1.000000000000000000e+01
8.703770000000000451e+00 1.000000000000000000e+01
8.749819999999999709e+00 1.000000000000000000e+01
8.795880000000000365e+00 1.000000000000000000e+01
8.841929999999999623e+00 1.000000000000000000e+01
8.887980000000000658e+00 1.096480000000000032e+01
8.934029999999999916e+00 1.096480000000000032e+01
8.980079999999999174e+00 1.096480000000000032e+01
9.026130000000000209e+00 1.096480000000000032e+01
9.072190000000000865e+00 1.096480000000000032e+01
9.118240000000000123e+00 1.202260000000000062e+01
9.164289999999999381e+00 1.202260000000000062e+01
9.210340000000000416e+00 1.202260000000000062e+01
9.256389999999999674e+00 1.202260000000000062e+01
9.302440000000000708e+00 1.318260000000000076e+01
9.348499999999999588e+00 1.318260000000000076e+01
9.394550000000000622e+00 1.318260000000000076e+01
9.440599999999999881e+00 1.318260000000000076e+01
9.486649999999999139e+00 1.318260000000000076e+01
9.532700000000000173e+00 1.445439999999999969e+01
9.578749999999999432e+00 1.445439999999999969e+01
9.624810000000000088e+00 1.445439999999999969e+01
9.670859999999999346e+00 1.445439999999999969e+01
9.716910000000000380e+00 1.445439999999999969e+01
9.762959999999999638e+00 1.445439999999999969e+01
9.809010000000000673e+00 1.584890000000000043e+01
9.855059999999999931e+00 1.584890000000000043e+01
9.901120000000000587e+00 1.584890000000000043e+01
9.947169999999999845e+00 1.584890000000000043e+01
9.993220000000000880e+00 1.584890000000000043e+01
1.003930000000000078e+01 1.737800000000000011e+01
1.008530000000000015e+01 1.737800000000000011e+01
1.013139999999999930e+01 1.737800000000000011e+01
1.017740000000000045e+01 1.737800000000000011e+01
1.022349999999999959e+01 1.737800000000000011e+01
1.026950000000000074e+01 1.905460000000000065e+01
1.031559999999999988e+01 1.905460000000000065e+01
1.036159999999999926e+01 1.905460000000000065e+01
1.040770000000000017e+01 1.905460000000000065e+01
1.045369999999999955e+01 1.905460000000000065e+01
1.049980000000000047e+01 2.089300000000000068e+01
1.054579999999999984e+01 2.089300000000000068e+01
1.059190000000000076e+01 2.089300000000000068e+01
1.063790000000000013e+01 2.089300000000000068e+01
1.068399999999999928e+01 2.089300000000000068e+01
1.073000000000000043e+01 2.290869999999999962e+01
1.077609999999999957e+01 2.290869999999999962e+01
1.082210000000000072e+01 2.290869999999999962e+01
1.086819999999999986e+01 2.290869999999999962e+01
1.091430000000000078e+01 2.290869999999999962e+01
1.096030000000000015e+01 2.511890000000000001e+01
1.100639999999999930e+01 2.511890000000000001e+01
1.105240000000000045e+01 2.511890000000000001e+01
1.109849999999999959e+01 2.511890000000000001e+01
1.114450000000000074e+01 2.511890000000000001e+01
1.119059999999999988e+01 2.754230000000000089e+01
1.123659999999999926e+01 2.754230000000000089e+01
1.128270000000000017e+01 2.754230000000000089e+01
1.132869999999999955e+01 2.754230000000000089e+01
1.137480000000000047e+01 2.754230000000000089e+01
1.142079999999999984e+01 2.754230000000000089e+01
1.146690000000000076e+01 3.019950000000000045e+01
1.151290000000000013e+01 3.019950000000000045e+01
1.155899999999999928e+01 3.019950000000000045e+01
1.160500000000000043e+01 3.019950000000000045e+01
1.165109999999999957e+01 3.019950000000000045e+01
1.169710000000000072e+01 3.311310000000000286e+01
1.174319999999999986e+01 3.311310000000000286e+01
1.178919999999999924e+01 3.311310000000000286e+01
1.183530000000000015e+01 3.311310000000000286e+01
1.188129999999999953e+01 3.311310000000000286e+01
1.192740000000000045e+01 3.630780000000000030e+01
1.197339999999999982e+01 3.630780000000000030e+01
1.201950000000000074e+01 3.630780000000000030e+01
1.206550000000000011e+01 3.630780000000000030e+01
1.211159999999999926e+01 3.630780000000000030e+01
1.215760000000000041e+01 3.630780000000000030e+01
1.220369999999999955e+01 3.981069999999999709e+01
1.224980000000000047e+01 3.981069999999999709e+01
1.229579999999999984e+01 3.981069999999999709e+01
1.234190000000000076e+01 3.981069999999999709e+01
1.238790000000000013e+01 3.981069999999999709e+01
1.243399999999999928e+01 4.365160000000000196e+01
1.248000000000000043e+01 4.365160000000000196e+01
1.252609999999999957e+01 4.365160000000000196e+01
1.257210000000000072e+01 4.365160000000000196e+01
1.261819999999999986e+01 4.365160000000000196e+01
1.266419999999999924e+01 4.365160000000000196e+01
1.271030000000000015e+01 4.786299999999999955e+01
1.275629999999999953e+01 4.786299999999999955e+01
1.280240000000000045e+01 4.786299999999999955e+01
1.284839999999999982e+01 4.786299999999999955e+01
1.289450000000000074e+01 4.786299999999999955e+01
1.294050000000000011e+01 5.248069999999999879e+01
1.298659999999999926e+01 5.248069999999999879e+01
1.303260000000000041e+01 5.248069999999999879e+01
1.307869999999999955e+01 5.248069999999999879e+01
1.312470000000000070e+01 5.248069999999999879e+01
1.317079999999999984e+01 5.248069999999999879e+01
1.321679999999999922e+01 5.754399999999999693e+01
1.326290000000000013e+01 5.754399999999999693e+01
1.330889999999999951e+01 5.754399999999999693e+01
1.335500000000000043e+01 5.754399999999999693e+01
1.340099999999999980e+01 5.754399999999999693e+01
1.344710000000000072e+01 6.309570000000000078e+01
1.349310000000000009e+01 6.309570000000000078e+01
1.353919999999999924e+01 6.309570000000000078e+01
1.358530000000000015e+01 6.309570000000000078e+01
1.363129999999999953e+01 6.309570000000000078e+01
1.367740000000000045e+01 6.309570000000000078e+01
1.372339999999999982e+01 6.918309999999999604e+01
1.376950000000000074e+01 6.918309999999999604e+01
1.381550000000000011e+01 6.918309999999999604e+01
1.386159999999999926e+01 6.918309999999999604e+01
1.390760000000000041e+01 6.918309999999999604e+01
1.395369999999999955e+01 6.918309999999999604e+01
1.399970000000000070e+01 7.585779999999999745e+01
1.404579999999999984e+01 7.585779999999999745e+01
1.409179999999999922e+01 7.585779999999999745e+01
1.413790000000000013e+01 7.585779999999999745e+01
1.418389999999999951e+01 7.585779999999999745e+01
1.423000000000000043e+01 7.585779999999999745e+01
1.427599999999999980e+01 8.317640000000000100e+01
1.432210000000000072e+01 8.317640000000000100e+01
1.436810000000000009e+01 8.317640000000000100e+01
1.441419999999999924e+01 8.317640000000000100e+01
1.446020000000000039e+01 8.317640000000000100e+01
1.450629999999999953e+01 9.120109999999999673e+01
1.455230000000000068e+01 9.120109999999999673e+01
1.459839999999999982e+01 9.120109999999999673e+01
1.464439999999999920e+01 9.120109999999999673e+01
1.469050000000000011e+01 9.120109999999999673e+01
1.473649999999999949e+01 9.120109999999999673e+01
1.478260000000000041e+01 1.000000000000000000e+02
1.482859999999999978e+01 1.000000000000000000e+02
1.487470000000000070e+01 1.000000000000000000e+02
1.492079999999999984e+01 1.000000000000000000e+02
1.496679999999999922e+01 1.000000000000000000e+02
1.501290000000000013e+01 1.000000000000000000e+02
1.505889999999999951e+01 1.096479999999999961e+02
1.510500000000000043e+01 1.096479999999999961e+02
1.515099999999999980e+01 1.096479999999999961e+02
1.519710000000000072e+01 1.096479999999999961e+02
1.524310000000000009e+01 1.096479999999999961e+02
1.528919999999999924e+01 1.096479999999999961e+02
1.533520000000000039e+01 1.202259999999999991e+02
1.538129999999999953e+01 1.202259999999999991e+02
1.542730000000000068e+01 1.202259999999999991e+02
1.547339999999999982e+01 1.202259999999999991e+02
1.551939999999999920e+01 1.202259999999999991e+02
1.556550000000000011e+01 1.202259999999999991e+02
1.561149999999999949e+01 1.318259999999999934e+02
1.565760000000000041e+01 1.318259999999999934e+02
1.570359999999999978e+01 1.318259999999999934e+02
1.574970000000000070e+01 1.318259999999999934e+02
1.579570000000000007e+01 1.318259999999999934e+02
1.584179999999999922e+01 1.318259999999999934e+02
1.588780000000000037e+01 1.445440000000000111e+02
1.593389999999999951e+01 1.445440000000000111e+02
1.597990000000000066e+01 1.445440000000000111e+02
1.602599999999999980e+01 1.445440000000000111e+02
1.607199999999999918e+01 1.445440000000000111e+02
1.611809999999999832e+01 1.445440000000000111e+02
1.616410000000000124e+01 1.584890000000000043e+02
1.621020000000000039e+01 1.584890000000000043e+02
1.625629999999999953e+01 1.584890000000000043e+02
1.630229999999999890e+01 1.584890000000000043e+02
1.634840000000000160e+01 1.584890000000000043e+02
1.639440000000000097e+01 1.584890000000000043e+02
1.644050000000000011e+01 1.737800000000000011e+02
1.648649999999999949e+01 1.737800000000000011e+02
1.653259999999999863e+01 1.737800000000000011e+02
1.657860000000000156e+01 1.737800000000000011e+02
1.662470000000000070e+01 1.737800000000000011e+02
1.667070000000000007e+01 1.737800000000000011e+02
1.671679999999999922e+01 1.905459999999999923e+02
1.676279999999999859e+01 1.905459999999999923e+02
1.680890000000000128e+01 1.905459999999999923e+02
1.685490000000000066e+01 1.905459999999999923e+02
1.690099999999999980e+01 1.905459999999999923e+02
1.694699999999999918e+01 1.905459999999999923e+02
1.699309999999999832e+01 2.089300000000000068e+02
1.703910000000000124e+01 2.089300000000000068e+02
1.708520000000000039e+01 2.089300000000000068e+02
1.713119999999999976e+01 2.089300000000000068e+02
1.717729999999999890e+01 2.089300000000000068e+02
1.722329999999999828e+01 2.089300000000000068e+02
1.726940000000000097e+01 2.290869999999999891e+02
1.731540000000000035e+01 2.290869999999999891e+02
1.736149999999999949e+01 2.290869999999999891e+02
1.740749999999999886e+01 2.290869999999999891e+02
1.745360000000000156e+01 2.290869999999999891e+02
1.749960000000000093e+01 2.290869999999999891e+02
1.754570000000000007e+01 2.511889999999999930e+02
1.759179999999999922e+01 2.511889999999999930e+02
1.763779999999999859e+01 2.511889999999999930e+02
1.768390000000000128e+01 2.511889999999999930e+02
1.772990000000000066e+01 2.511889999999999930e+02
1.777599999999999980e+01 2.511889999999999930e+02
1.782199999999999918e+01 2.511889999999999930e+02
1.786809999999999832e+01 2.754230000000000018e+02
1.791410000000000124e+01 2.754230000000000018e+02
1.796020000000000039e+01 2.754230000000000018e+02
1.800619999999999976e+01 2.754230000000000018e+02
1.805229999999999890e+01 2.754230000000000018e+02
1.809829999999999828e+01 2.754230000000000018e+02
1.814440000000000097e+01 3.019950000000000045e+02
1.819040000000000035e+01 3.019950000000000045e+02
1.823649999999999949e+01 3.019950000000000045e+02
1.828249999999999886e+01 3.019950000000000045e+02
1.832860000000000156e+01 3.019950000000000045e+02
1.837460000000000093e+01 3.019950000000000045e+02
1.842070000000000007e+01 3.311309999999999718e+02


==> datafiles/lhc.404085.p13089.dat <==
0.	0.011258738297776362
0.2617993877991494	0.009761429951307805
0.5235987755982988	0.007637228373275574
0.7853981633974483	0.006156178369865119
1.0471975511965976	0.005242204726599512
1.3089969389957472	0.0047371915495994085
1.5707963267948966	0.004551019286240949
1.8325957145940461	0.00466226553978995
2.0943951023931953	0.005127814221122041
2.2252947962927703	0.005546446162865616
2.356194490192345	0.006150900847020589
2.4870941840919194	0.0070374940505430845
2.6179938779914944	0.008404895060231583
2.6834437249412817	0.009396210571423173
2.748893571891069	0.010729263099848606
2.8143434188408563	0.012603919333572576
2.8797932657906435	0.015390179824328217
2.945243112740431	0.019804281830685465
2.9779680362153247	0.02302943346252859
3.0106929596902186	0.027257865241301648
3.043417883165112	0.03261017652447248
3.076142806640006	0.038265076080635424
3.1088677301148997	0.0406081727587717
3.141592653589793	0.03738489844175465
3.174317577064687	0.0406081727587717
3.2070425005395804	0.038265076080635424
3.2397674240144743	0.03261017652447248
3.272492347489368	0.027257865241301648
3.305217270964261	0.02302943346252859
3.3379421944391554	0.019804281830685465
3.4033920413889422	0.015390179824328217
3.46884188833873	0.012603919333572576
3.5342917352885173	0.010729263099848606
3.5997415822383045	0.009396210571423173
3.6651914291880923	0.008404895060231583
3.7960911230876664	0.0070374940505430845
3.9269908169872414	0.006150900847020589
4.057890510886816	0.005546446162865616
4.1887902047863905	0.005127814221122041
4.4505895925855405	0.00466226553978995
4.71238898038469	0.004551019286240949
4.974188368183839	0.0047371915495994085
5.235987755982989	0.005242204726599512
5.497787143782138	0.006156178369865119
5.759586531581287	0.007637228373275574
6.021385919380437	0.009761429951307805
6.283185307179586	0.011258738297776362

==> datafiles/lhc.404085.p24755.dat <==
0.	3.559275077487391e-6
0.2617993877991494	3.900615012878566e-6
0.5235987755982988	5.118150680503687e-6
0.7853981633974483	7.968895558463192e-6
1.0471975511965976	0.000014515222271698157
1.3089969389957472	0.00003036987792293344
1.5707963267948966	0.0000714583861173
1.8325957145940461	0.0001848594036166829
2.0943951023931953	0.0005145912640904814
2.2252947962927703	0.0008769966560050134
2.356194490192345	0.0015125649341381452
2.4870941840919194	0.002646801694187924
2.6179938779914944	0.004730055514424003
2.6834437249412817	0.006384043836181014
2.748893571891069	0.00867970358026239
2.8143434188408563	0.011897979633718959
2.8797932657906435	0.016415051819630853
2.945243112740431	0.022570385015534176
2.9779680362153247	0.026208539873287563
3.0106929596902186	0.029914166830591064
3.043417883165112	0.03311775943327082
3.076142806640006	0.034815799312556656
3.1088677301148997	0.033788410007122176
3.141592653589793	0.03218491728204844
3.174317577064687	0.033788410007122176
3.2070425005395804	0.034815799312556656
3.2397674240144743	0.03311775943327082
3.272492347489368	0.029914166830591064
3.305217270964261	0.026208539873287563
3.3379421944391554	0.022570385015534176
3.4033920413889422	0.016415051819630853
3.46884188833873	0.011897979633718959
3.5342917352885173	0.00867970358026239
3.5997415822383045	0.006384043836181014
3.6651914291880923	0.004730055514424003
3.7960911230876664	0.002646801694187924
3.9269908169872414	0.0015125649341381452
4.057890510886816	0.0008769966560050134
4.1887902047863905	0.0005145912640904814
4.4505895925855405	0.0001848594036166829
4.71238898038469	0.0000714583861173
4.974188368183839	0.00003036987792293344
5.235987755982989	0.000014515222271698157
5.497787143782138	7.968895558463192e-6
5.759586531581287	5.118150680503687e-6
6.021385919380437	3.900615012878566e-6
6.283185307179586	3.559275077487391e-6

==> datafiles/lhc.404085.p2584.dat <==
0.	0.02325488990627979
0.2617993877991494	0.015665794414263197
0.5235987755982988	0.009787743702214208
0.7853981633974483	0.00681528362350358
1.0471975511965976	0.005232292018940256
1.3089969389957472	0.004377656739106622
1.5707963267948966	0.003963505850119489
1.8325957145940461	0.003872565224226479
2.0943951023931953	0.004092959827849215
2.2252947962927703	0.004346956142328371
2.356194490192345	0.004735820664525754
2.4870941840919194	0.005323494973543422
2.6179938779914944	0.006243306814003009
2.6834437249412817	0.006911975438263816
2.748893571891069	0.007807300824451292
2.8143434188408563	0.009051163996142485
2.8797932657906435	0.01085632674005017
2.945243112740431	0.01360863629871906
2.9779680362153247	0.015547748833726822
3.0106929596902186	0.018012639684992268
3.043417883165112	0.021012890463269776
3.076142806640006	0.02402081897102977
3.1088677301148997	0.02518934508420458
3.141592653589793	0.02364586561587487
3.174317577064687	0.02518934508420458
3.2070425005395804	0.02402081897102977
3.2397674240144743	0.021012890463269776
3.272492347489368	0.018012639684992268
3.305217270964261	0.015547748833726822
3.3379421944391554	0.01360863629871906
3.4033920413889422	0.01085632674005017
3.46884188833873	0.009051163996142485
3.5342917352885173	0.007807300824451292
3.5997415822383045	0.006911975438263816
3.6651914291880923	0.006243306814003009
3.7960911230876664	0.005323494973543422
3.9269908169872414	0.004735820664525754
4.057890510886816	0.004346956142328371
4.1887902047863905	0.004092959827849215
4.4505895925855405	0.003872565224226479
4.71238898038469	0.003963505850119489
4.974188368183839	0.004377656739106622
5.235987755982989	0.005232292018940256
5.497787143782138	0.00681528362350358
5.759586531581287	0.009787743702214208
6.021385919380437	0.015665794414263197
6.283185307179586	0.02325488990627979

==> datafiles/lhc.404085.p28301.dat <==
0.	0.028425197702457876
0.2617993877991494	0.01960290729249771
0.5235987755982988	0.012477994630605553
0.7853981633974483	0.00879010632185589
1.0471975511965976	0.00680734984307756
1.3089969389957472	0.005737940647869516
1.5707963267948966	0.0052303100613540045
1.8325957145940461	0.005140656860732225
2.0943951023931953	0.005454297017031891
2.2252947962927703	0.005793310991561152
2.356194490192345	0.006295189601495987
2.4870941840919194	0.0070203155314919165
2.6179938779914944	0.008076559137402501
2.6834437249412817	0.008786622861709545
2.748893571891069	0.009668689472811404
2.8143434188408563	0.010782117491871112
2.8797932657906435	0.012212840647764686
2.945243112740431	0.014078980050382531
2.9779680362153247	0.015214815192165384
3.0106929596902186	0.01648425122588407
3.043417883165112	0.017804686218163918
3.076142806640006	0.018873046267228653
3.1088677301148997	0.018997247211385446
3.141592653589793	0.01824433924467607
3.174317577064687	0.018997247211385446
3.2070425005395804	0.018873046267228653
3.2397674240144743	0.017804686218163918
3.272492347489368	0.01648425122588407
3.305217270964261	0.015214815192165384
3.3379421944391554	0.014078980050382531
3.4033920413889422	0.012212840647764686
3.46884188833873	0.010782117491871112
3.5342917352885173	0.009668689472811404
3.5997415822383045	0.008786622861709545
3.6651914291880923	0.008076559137402501
3.7960911230876664	0.0070203155314919165
3.9269908169872414	0.006295189601495987
4.057890510886816	0.005793310991561152
4.1887902047863905	0.005454297017031891
4.4505895925855405	0.005140656860732225
4.71238898038469	0.0052303100613540045
4.974188368183839	0.005737940647869516
5.235987755982989	0.00680734984307756
5.497787143782138	0.00879010632185589
5.759586531581287	0.012477994630605553
6.021385919380437	0.01960290729249771
6.283185307179586	0.028425197702457876

==> datafiles/lhc.404085.p6263.dat <==
0.	0.014110344522941352
0.2617993877991494	0.012358436502763179
0.5235987755982988	0.009814103990836003
0.7853981633974483	0.008009536454394298
1.0471975511965976	0.006892573022329617
1.3089969389957472	0.006288146629211258
1.5707963267948966	0.006095374127336065
1.8325957145940461	0.0062968378478901925
2.0943951023931953	0.006973796017589584
2.2252947962927703	0.007559084741724331
2.356194490192345	0.008383306659533738
2.4870941840919194	0.009551380842713154
2.6179938779914944	0.01125238223817717
2.6834437249412817	0.01240656607104944
2.748893571891069	0.013857505591451196
2.8143434188408563	0.015720419114334746
2.8797932657906435	0.018170556753209787
2.945243112740431	0.021465914141116812
2.9779680362153247	0.02352770672117171
3.0106929596902186	0.025885183564438433
3.043417883165112	0.02841072632604568
3.076142806640006	0.030545826947183254
3.1088677301148997	0.030833977815458758
3.141592653589793	0.02922749051681683
3.174317577064687	0.030833977815458758
3.2070425005395804	0.030545826947183254
3.2397674240144743	0.02841072632604568
3.272492347489368	0.025885183564438433
3.305217270964261	0.02352770672117171
3.3379421944391554	0.021465914141116812
3.4033920413889422	0.018170556753209787
3.46884188833873	0.015720419114334746
3.5342917352885173	0.013857505591451196
3.5997415822383045	0.01240656607104944
3.6651914291880923	0.01125238223817717
3.7960911230876664	0.009551380842713154
3.9269908169872414	0.008383306659533738
4.057890510886816	0.007559084741724331
4.1887902047863905	0.006973796017589584
4.4505895925855405	0.0062968378478901925
4.71238898038469	0.006095374127336065
4.974188368183839	0.006288146629211258
5.235987755982989	0.006892573022329617
5.497787143782138	0.008009536454394298
5.759586531581287	0.009814103990836003
6.021385919380437	0.012358436502763179
6.283185307179586	0.014110344522941352

==> datafiles/lhc.404085.p7033.dat <==
0.	0.000012070002531686218
0.2617993877991494	0.000012878340597625657
0.5235987755982988	0.000015668976871150658
0.7853981633974483	0.00002180249345615071
1.0471975511965976	0.00003467241851747927
1.3089969389957472	0.00006252069516560675
1.5707963267948966	0.0001257885024858311
1.8325957145940461	0.00027619968316597223
2.0943951023931953	0.0006464323589439543
2.2252947962927703	0.0010061065691284123
2.356194490192345	0.001579840940742931
2.4870941840919194	0.0025041084670439045
2.6179938779914944	0.004018488326710805
2.6834437249412817	0.005119473717297271
2.748893571891069	0.006552422381840182
2.8143434188408563	0.008434214633977305
2.8797932657906435	0.01091150527476424
2.945243112740431	0.014084186888242249
2.9779680362153247	0.015876802847962643
3.0106929596902186	0.017649664231933322
3.043417883165112	0.01913509793080522
3.076142806640006	0.019884693746965363
3.1088677301148997	0.01939700573880005
3.141592653589793	0.01867392741804453
3.174317577064687	0.01939700573880005
3.2070425005395804	0.019884693746965363
3.2397674240144743	0.01913509793080522
3.272492347489368	0.017649664231933322
3.305217270964261	0.015876802847962643
3.3379421944391554	0.014084186888242249
3.4033920413889422	0.01091150527476424
3.46884188833873	0.008434214633977305
3.5342917352885173	0.006552422381840182
3.5997415822383045	0.005119473717297271
3.6651914291880923	0.004018488326710805
3.7960911230876664	0.0025041084670439045
3.9269908169872414	0.001579840940742931
4.057890510886816	0.0010061065691284123
4.1887902047863905	0.0006464323589439543
4.4505895925855405	0.00027619968316597223
4.71238898038469	0.0001257885024858311
4.974188368183839	0.00006252069516560675
5.235987755982989	0.00003467241851747927
5.497787143782138	0.00002180249345615071
5.759586531581287	0.000015668976871150658
6.021385919380437	0.000012878340597625657
6.283185307179586	0.000012070002531686218

==> datafiles/rhic.252585.p12666.dat <==
0.	0.00017888188006948128
0.2617993877991494	0.00013654502744019743
0.5235987755982988	0.00009285330630939541
0.7853981633974483	0.00007851299056706581
1.0471975511965976	0.00008453667039233053
1.3089969389957472	0.00011119602911954964
1.5707963267948966	0.0001702487634209126
1.8325957145940461	0.00028899753962165686
2.0943951023931953	0.0005170703778957456
2.2252947962927703	0.0006931287429888249
2.356194490192345	0.0009197223479016426
2.4870941840919194	0.0011932655760230114
2.6179938779914944	0.0014858345799284285
2.6834437249412817	0.001618597875888681
2.748893571891069	0.0017245199724480822
2.8143434188408563	0.001788083066255075
2.8797932657906435	0.001797791713973684
2.945243112740431	0.0017544841183081323
2.9779680362153247	0.001718471015608938
3.0106929596902186	0.0016783644723507678
3.043417883165112	0.0016393420490971344
3.076142806640006	0.0016066878393468306
3.1088677301148997	0.0015849942233272473
3.141592653589793	0.0015773924224606272
3.174317577064687	0.0015849942233272473
3.2070425005395804	0.0016066878393468306
3.2397674240144743	0.0016393420490971344
3.272492347489368	0.0016783644723507678
3.305217270964261	0.001718471015608938
3.3379421944391554	0.0017544841183081323
3.4033920413889422	0.001797791713973684
3.46884188833873	0.001788083066255075
3.5342917352885173	0.0017245199724480822
3.5997415822383045	0.001618597875888681
3.6651914291880923	0.0014858345799284285
3.7960911230876664	0.0011932655760230114
3.9269908169872414	0.0009197223479016426
4.057890510886816	0.0006931287429888249
4.1887902047863905	0.0005170703778957456
4.4505895925855405	0.00028899753962165686
4.71238898038469	0.0001702487634209126
4.974188368183839	0.00011119602911954964
5.235987755982989	0.00008453667039233053
5.497787143782138	0.00007851299056706581
5.759586531581287	0.00009285330630939541
6.021385919380437	0.00013654502744019743
6.283185307179586	0.00017888188006948128

==> datafiles/rhic.252585.p17509.dat <==
0.	6.993569004646476e-6
0.2617993877991494	7.617940804725257e-6
0.5235987755982988	9.814487865781893e-6
0.7853981633974483	0.000014813308827747286
1.0471975511965976	0.00002578507364310114
1.3089969389957472	0.00005065471267072142
1.5707963267948966	0.00010929255316072667
1.8325957145940461	0.00025070395566869497
2.0943951023931953	0.0005880507299367043
2.2252947962927703	0.0008940346717406116
2.356194490192345	0.0013356967632332751
2.4870941840919194	0.001929731169155232
2.6179938779914944	0.002622254227551539
2.6834437249412817	0.0029459210341507953
2.748893571891069	0.0031951967813109937
2.8143434188408563	0.0033151180689918874
2.8797932657906435	0.0032641841909570794
2.945243112740431	0.0030454800918521046
2.9779680362153247	0.002893027987820652
3.0106929596902186	0.002731265459441136
3.043417883165112	0.0025783418714530153
3.076142806640006	0.002452627163537566
3.1088677301148997	0.002369979298876757
3.141592653589793	0.0023411594865727623
3.174317577064687	0.002369979298876757
3.2070425005395804	0.002452627163537566
3.2397674240144743	0.0025783418714530153
3.272492347489368	0.002731265459441136
3.305217270964261	0.002893027987820652
3.3379421944391554	0.0030454800918521046
3.4033920413889422	0.0032641841909570794
3.46884188833873	0.0033151180689918874
3.5342917352885173	0.0031951967813109937
3.5997415822383045	0.0029459210341507953
3.6651914291880923	0.002622254227551539
3.7960911230876664	0.001929731169155232
3.9269908169872414	0.0013356967632332751
4.057890510886816	0.0008940346717406116
4.1887902047863905	0.0005880507299367043
4.4505895925855405	0.00025070395566869497
4.71238898038469	0.00010929255316072667
4.974188368183839	0.00005065471267072142
5.235987755982989	0.00002578507364310114
5.497787143782138	0.000014813308827747286
5.759586531581287	9.814487865781893e-6
6.021385919380437	7.617940804725257e-6
6.283185307179586	6.993569004646476e-6

==> datafiles/rhic.252585.p20033.dat <==
0.	0.005274408234902748
0.2617993877991494	0.0027795992943173854
0.5235987755982988	0.001279511662324251
0.7853981633974483	0.0007432570640220665
1.0471975511965976	0.000525100805146714
1.3089969389957472	0.0004345071075204774
1.5707963267948966	0.0004148823737708721
1.8325957145940461	0.00045921936252949543
2.0943951023931953	0.0005971349218051324
2.2252947962927703	0.000722847701197314
2.356194490192345	0.0009037649959997224
2.4870941840919194	0.0011515069440174825
2.6179938779914944	0.0014607197208389923
2.6834437249412817	0.0016238075826785743
2.748893571891069	0.001773789620328335
2.8143434188408563	0.001888432432506375
2.8797932657906435	0.001943660832948317
2.945243112740431	0.0019259071508235044
2.9779680362153247	0.0018926065111241743
3.0106929596902186	0.0018491687561346067
3.043417883165112	0.0018027937444427549
3.076142806640006	0.0017616404900504315
3.1088677301148997	0.0017332977946888201
3.141592653589793	0.0017227866889250806
3.174317577064687	0.0017332977946888201
3.2070425005395804	0.0017616404900504315
3.2397674240144743	0.0018027937444427549
3.272492347489368	0.0018491687561346067
3.305217270964261	0.0018926065111241743
3.3379421944391554	0.0019259071508235044
3.4033920413889422	0.001943660832948317
3.46884188833873	0.001888432432506375
3.5342917352885173	0.001773789620328335
3.5997415822383045	0.0016238075826785743
3.6651914291880923	0.0014607197208389923
3.7960911230876664	0.0011515069440174825
3.9269908169872414	0.0009037649959997224
4.057890510886816	0.000722847701197314
4.1887902047863905	0.0005971349218051324
4.4505895925855405	0.00045921936252949543
4.71238898038469	0.0004148823737708721
4.974188368183839	0.0004345071075204774
5.235987755982989	0.000525100805146714
5.497787143782138	0.0007432570640220665
5.759586531581287	0.001279511662324251
6.021385919380437	0.0027795992943173854
6.283185307179586	0.005274408234902748

==> datafiles/rhic.252585.p27336.dat <==
0.	0.0029881199369386395
0.2617993877991494	0.001563087977485414
0.5235987755982988	0.0007174353139094776
0.7853981633974483	0.00041713079817996726
1.0471975511965976	0.00029656993269375063
1.3089969389957472	0.0002500812477380447
1.5707963267948966	0.0002501668256236025
1.8325957145940461	0.00030476655731603576
2.0943951023931953	0.00046165881235610447
2.2252947962927703	0.0006104927327682117
2.356194490192345	0.0008324945411710443
2.4870941840919194	0.0011467426491209402
2.6179938779914944	0.0015501460623172964
2.6834437249412817	0.0017668335538617548
2.748893571891069	0.001968694216163498
2.8143434188408563	0.002126080689796853
2.8797932657906435	0.0022069946701420173
2.945243112740431	0.002193506821466689
2.9779680362153247	0.0021551183055967716
3.0106929596902186	0.0021034429600004802
3.043417883165112	0.0020475371101650016
3.076142806640006	0.001997599521377952
3.1088677301148997	0.001963096357527776
3.141592653589793	0.0019503840670314304
3.174317577064687	0.001963096357527776
3.2070425005395804	0.001997599521377952
3.2397674240144743	0.0020475371101650016
3.272492347489368	0.0021034429600004802
3.305217270964261	0.0021551183055967716
3.3379421944391554	0.002193506821466689
3.4033920413889422	0.0022069946701420173
3.46884188833873	0.002126080689796853
3.5342917352885173	0.001968694216163498
3.5997415822383045	0.0017668335538617548
3.6651914291880923	0.0015501460623172964
3.7960911230876664	0.0011467426491209402
3.9269908169872414	0.0008324945411710443
4.057890510886816	0.0006104927327682117
4.1887902047863905	0.00046165881235610447
4.4505895925855405	0.00030476655731603576
4.71238898038469	0.0002501668256236025
4.974188368183839	0.0002500812477380447
5.235987755982989	0.00029656993269375063
5.497787143782138	0.00041713079817996726
5.759586531581287	0.0007174353139094776
6.021385919380437	0.001563087977485414
6.283185307179586	0.0029881199369386395

==> datafiles/rhic.252585.p27337.dat <==
0.	0.00011619471709198631
0.2617993877991494	0.0001158269748743969
0.5235987755982988	0.00011534255646676566
0.7853981633974483	0.00011640367869942997
1.0471975511965976	0.00012157306472164834
1.3089969389957472	0.00013528674049808855
1.5707963267948966	0.00016784194987780337
1.8325957145940461	0.0002477018727008899
2.0943951023931953	0.0004566252775281383
2.2252947962927703	0.0006686397371361435
2.356194490192345	0.0010097743398109283
2.4870941840919194	0.0015340837188577159
2.6179938779914944	0.0022578970675399775
2.6834437249412817	0.002658629008480337
2.748893571891069	0.0030264417814167837
2.8143434188408563	0.0032869928947137374
2.8797932657906435	0.0033603382447280005
2.945243112740431	0.0032065832111361652
2.9779680362153247	0.003057409576013265
3.0106929596902186	0.002881955380344601
3.043417883165112	0.002704548542104257
3.076142806640006	0.0025519954951824897
3.1088677301148997	0.002448803605017694
3.141592653589793	0.002412071630886796
3.174317577064687	0.002448803605017694
3.2070425005395804	0.0025519954951824897
3.2397674240144743	0.002704548542104257
3.272492347489368	0.002881955380344601
3.305217270964261	0.003057409576013265
3.3379421944391554	0.0032065832111361652
3.4033920413889422	0.0033603382447280005
3.46884188833873	0.0032869928947137374
3.5342917352885173	0.0030264417814167837
3.5997415822383045	0.002658629008480337
3.6651914291880923	0.0022578970675399775
3.7960911230876664	0.0015340837188577159
3.9269908169872414	0.0010097743398109283
4.057890510886816	0.0006686397371361435
4.1887902047863905	0.0004566252775281383
4.4505895925855405	0.0002477018727008899
4.71238898038469	0.00016784194987780337
4.974188368183839	0.00013528674049808855
5.235987755982989	0.00012157306472164834
5.497787143782138	0.00011640367869942997
5.759586531581287	0.00011534255646676566
6.021385919380437	0.0001158269748743969
6.283185307179586	0.00011619471709198631

==> datafiles/rhic.252585.p30742.dat <==
0.	0.00022637813195085894
0.2617993877991494	0.00022582243706124086
0.5235987755982988	0.0002252544381468264
0.7853981633974483	0.00022756772716930437
1.0471975511965976	0.00023690474828756285
1.3089969389957472	0.000259406365140526
1.5707963267948966	0.00030697805434842915
1.8325957145940461	0.0004080771538950474
2.0943951023931953	0.0006362581485675968
2.2252947962927703	0.0008479018873352579
2.356194490192345	0.0011707305935801293
2.4870941840919194	0.001645687667904458
2.6179938779914944	0.0022790520319888757
2.6834437249412817	0.0026220930364900174
2.748893571891069	0.002931872846756498
2.8143434188408563	0.003144884445342896
2.8797932657906435	0.003192739287841304
2.945243112740431	0.003041121213309962
2.9779680362153247	0.0029018324904632356
3.0106929596902186	0.0027396904553002835
3.043417883165112	0.0025765309880342504
3.076142806640006	0.0024365654121041407
3.1088677301148997	0.0023419852484498865
3.141592653589793	0.002308214746054271
3.174317577064687	0.0023419852484498865
3.2070425005395804	0.0024365654121041407
3.2397674240144743	0.0025765309880342504
3.272492347489368	0.0027396904553002835
3.305217270964261	0.0029018324904632356
3.3379421944391554	0.003041121213309962
3.4033920413889422	0.003192739287841304
3.46884188833873	0.003144884445342896
3.5342917352885173	0.002931872846756498
3.5997415822383045	0.0026220930364900174
3.6651914291880923	0.0022790520319888757
3.7960911230876664	0.001645687667904458
3.9269908169872414	0.0011707305935801293
4.057890510886816	0.0008479018873352579
4.1887902047863905	0.0006362581485675968
4.4505895925855405	0.0004080771538950474
4.71238898038469	0.00030697805434842915
4.974188368183839	0.000259406365140526
5.235987755982989	0.00023690474828756285
5.497787143782138	0.00022756772716930437
5.759586531581287	0.0002252544381468264
6.021385919380437	0.00022582243706124086
6.283185307179586	0.00022637813195085894
